Computing m-Eternal Domination Number of Cactus Graphs in Linear Time

In m-eternal domination attacker and defender play on a graph. Initially, the defender places guards on vertices. In each round, the attacker chooses a vertex to attack. Then, the defender can move each guard to a neighboring vertex and must move a guard to the attacked vertex. The m-eternal domination number is the minimum number of guards such that the graph can be defended indefinitely. In this paper, we study the m-eternal domination number of cactus graphs. We consider two variants of the m-eternal domination number: one allows multiple guards to occupy a single vertex, the second variant requires the guards to occupy distinct vertices. We develop several tools for obtaining lower and upper bounds on these problems and we use them to obtain an algorithm which computes the minimum number of required guards of cactus graphs for both variants of the problem.

==> journals.txt <==
IPL -> docela jo ale chteji kratky
Journal of Combinatorial Mathematics and Combinatorial Computing -> Q4 takze ne
International Journal of Computational Geometry & Applications -> Q4
Algorithmica -> Q1 (moc dobre)
Contributions to Discrete Mathematics -> Q4

Discussiones Mathematicae - Graph Theory -> Q2 (dobre, zda se ze tematem odpovida)
Australasian Journal of Combinatorics -> Q2 (take celkem odpovida)
Electronic Journal of Combinatorics -> Q2 (vypada hezky, nesmi byt z konference, neobjevilo se tam eternal domination)
Applicable Analysis and Discrete Mathematics -> Q1.5 ale je to Srbsko
Discrete Applied Mathematics - Q2 (vyslo eternal domination v 2016)

Theoretical Computer Science - Q2


==> main.txt <==
Computing m-eternal Domination Number of
Cactus Graphs in Linear Time
Václav Blažej
Faculty of Information Technology, Czech Technical University in Prague, Prague, Czech Republic

Jan Matyáš Křišťan
Faculty of Information Technology, Czech Technical University in Prague, Prague, Czech Republic

Tomáš Valla
Faculty of Information Technology, Czech Technical University in Prague, Prague, Czech Republic

      Abstract
In m-eternal domination attacker and defender play on a graph. Initially, defender places guards on
vertices. Each round the attacker chooses a vertex to attack. Then, defender can move each guard
to a neighboring vertex, and must move a guard to the attacked vertex. The m-eternal domination
number is the minimum number of guards such that the graph can be defended indefinitely.
    In this paper, we study the m-eternal domination number of cactus graphs. We consider two
variants of the m-eternal domination number: one allows multiple guards to occupy a single vertex,
second variant requires the guards to occupy distinct vertices. We develop several tools for obtaining
lower and upper bounds on these problems and we use them to obtain an algorithm which computes
the minimum number of required guards of cactus graphs for both variants of the problem.

2012 ACM Subject Classification todo

Keywords and phrases todo

Digital Object Identifier 10.4230/LIPIcs...

Funding Václav Blažej: OP VVV MEYS funded project CZ.02.1.01/0.0/0.0/16_019/0000765
“Research Center for Informatics”


 1     Introduction

Consider the following game, played by an attacker and a defender on graph G. The defender
controls a set of guards, which he initially places on the vertices of G. Each vertex can be
occupied by at most one guard.
    In each round, the attacker first chooses one vertex, which he attacks. The defender then
must defend against the attack by moving some or all of his guards along their adjacent
edges, so that one of the guards moves to the attacked vertex.
    If the attacked vertex is not occupied by a guard after the attack, the attacker wins. The
defender wins if he can defend indefinitely.
    Defending a graph from attacks using guards for an infinite number of steps was introduced
by Burger et al. [3]. In this paper we study the concept of the m-eternal domination, which
was introduced by Goddard et al. [5] (eternal domination was originally called eternal
security). Here, the notion of the letter “m” emphasizes that multiple guards may move
during each round. There is also a variant of the problem studied by Goddard et al. [5]
where only one guard may move during each round, which is not considered in this paper.
                                         ∞
    The m-eternal domination number γm     (G) is the minimum number of guards which defend
                                                                   ∞
against all attacks indefinitely. Goddard et al. [5] established γm  exactly for paths, cycles,
complete graphs and complete bipartite graphs. Since then, several results have focused on
                     ∞
finding bounds on γm    under different conditions or graph classes. Among the studied graph
           © Václav Blažej, Jan M. Křišťan, and Tomáš Valla;
           licensed under Creative Commons License CC-BY 4.0
                  Leibniz International Proceedings in Informatics
                  Schloss Dagstuhl – Leibniz-Zentrum für Informatik, Dagstuhl Publishing, Germany
XX:2   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


       classes are trees [10, 7, 12], grids [4, 14, 13, 8], and interval graphs [2]. For a good survey of
       other related results and topics, see Klostermeyer and Mynhardt [11].
           Very little is known regarding the algorithmic aspects of m-eternal domination. The
                                       ∞
       decision problem (asking if γm    (G) ≤ k) is NP-hard and belongs to EXPTIME, however, it is
       not known whether it lies in the class PSPACE [11].

       1.1     Original Results
       In this paper, we focus on the class of cactus graphs (connected graphs where each edge
                                                                               ∞
       lies in at most one cycle) and provide an algorithm for computing γm      in cactus graphs. In
       Section 4, we provide a set of tools with more general applications to proving upper and lower
                    ∞
       bounds of γm   . Those tools are then used in Section 5 to describe a set of reductions, which
                             ∞
       allow us to compute γm   of cactus graphs. This is a significant expansion of a basic principles
       which were introduced by Klostermeyer and MacGillivray [9], in which they provide an
                                   ∞
       algorithm for computing γm     of trees.
           Our main result is summarized in the following theorem.

       ▶ Theorem 1.1. Let G be a cactus graph on n vertices. Then there exists a polynomial
                                 ∞
       algorithm which computes γm (G).

       1.2     Preliminaries
       Let us now review all the standard concepts formally. A graph is a cactus if its every edge
       lies on at most one cycle. For an undirected graph G let a configuration be a multiset of
       its vertices C = {c1 , . . . , cn | ci ∈ V (G)}. We will refer to the elements of configurations as
       guards. If a vertex is an element of a configuration, then it is occupied (by a guard). Two
       configurations C1 and C2 of G are mutually traversable if there is some set of pairs T (C1 , C2 ) =
       {(v1 , u1 ), (v2 , u2 ), . . . , (vn , un )} such that C1 = {v1 , . . . , vn } and C2 = {u1 , . . . , un } and
       {vi , ui } ∈ E(G) for all i from 1 to n. We perceive the guards as tokens which move through the
       graph. The elements of T (C1 , C2 ) are called movements and a single ordered pair among them
       is a move of a guard. A guard that moves in T (C1 , C2 ) to the same vertex where he started
       is called stationary. A strategy in G is a graph SG = (C, F) where C is a set of configurations
       over V (G) such that all of the configurations have the same size and F ⊆ C2 describe possible
       transitions between the configurations. The order of a strategy is the number of guards in
       each of its configuration. In papers on this topic it is often assumed that the strategy edges
       are given implicitly as F = {C1 , C2 } ∈ C2 | C1 and C2 are mutually traversable in G . For
       our purposes, we want to prescribe the strategy explicitly. We introduce the notions for
       exact strategy prescription in Section 4.2.
            We call the strategy SG to be defending against vertex attacks if for any C ∈ C the
       configuration C and its neighbors in SG cover all vertices of G, i.e., when a vertex v ∈ V (G)
       is “attacked” one can always respond by changing to a configuration which has a guard at
       the vertex v. Formally, SG = (C, F) is defending if

           (∀C ∈ C) (∀v ∈ V (G)) v ∈ C ∨ (∃C ′ ∈ C)({C, C ′ } ∈ F ∧ v ∈ C ′ ) .
                                                                             


           Note that every configuration in a strategy which defends against vertex attacks induces
       a dominating set in G as otherwise the attacker would win in the next round.
           We investigate two variants of the game. The variants differ in whether they allow
       multiple guards to occupy the same vertex. Let an m-Eternal Guard Strategy in G be a
       strategy defending against vertex attacks in G.
V. Blažej, J. M. Křišťan, and T. Valla                                                             XX:3


     m-Eternal Domination
     Input:    An undirected graph G = (V, E).
                                                         ∞
     Question: What is the minimum number of guards γm      such that there exists an m-Eternal
               Guard Strategy SG where each vertex is occupied by at most one guard that defends
               against vertex attacks in G?


     m-Eternal Guard Configuration
     Input:    An undirected graph G = (V, E).
     Question: What is the minimum number of guards Γ∞  m such that there exists an m-Eternal
               Guard Strategy SG that defends against vertex attacks in G?

   The open neighborhood of u in G will be denoted as NG (u). By Pn we denote a path
with n edges and n + 1 vertices. By G[U ] we denote the subgraph of G induced by the set of
vertices U ⊆ V (G).


 2      High-level Overview of the Proof
In order to solve the m-Eternal Domination and the m-Eternal Guard Configuration
on cactus graphs, we use induction on the number of vertices. Base cases will be presented
in Definition 5.6. In the induction step, we show how to reduce cactus graph G to a smaller
cactus graph G′ while showing lower bound and upper bound in the following ways. Reduction
from G to G′ is done using Observations 4.3 and 4.8–4.10. These directly show a lower bound
Γ∞           ∞    ′
  m (G) ≥ Γm (G ) + K for some constant K. Then, we show an expansion from G to G. We
                                                                                      ′

assume that G′ has an optimal defending strategy that holds several nice properties from the
induction. We show that a part of the graph G′ along with its strategy can be exchanged for
a different one by showing that Definition 4.25 holds for them. Such parts are then exchanged
using Definition 4.27 which expands G′ into G while showing that an upper bound devised
                                                                ∞         ∞
by Observation 4.29 applies. This gets us an upper bound γm       (G) ≤ γm  (G′ ) + K (the same
K as in the lower bound). Combining the lower and upper bound using Lemma 4.2 gets us
the optimal number of guards for G.
    The used reduction depends on a leaf component that the cactus graph contains by
Observation 5.3. One case is that the subgraphs is a tree and the second case is that there
is a leaf cycle – a cycle with leaves which is connected to the rest of the graph via a single
articulation. We split the reductions into three groups.
    The first group called leaf reductions shown in Section 3 has a few simple reductions of
leaves which are not incident to a leaf cycle. These were shown to be sufficient to determine
       ∞
the γm    for any tree by Goddard, Hedetniemi, and Hedetniemi [5]. We reintroduce these
reductions in our framework and show more general results so that the reductions can be used
over tree subgraphs of non-tree graph classes. They also serve as an introductory example of
how to use the tools from Section 4.
    Further reductions are more involved and require non-trivial manipulation with strategies.
It is beneficial to establish strategies with nice properties in the induction to allow stronger
induction step. In Section 5.2, we show the properties which are used in the two other groups
of reductions.
    The last two groups called cycle reductions and constant component reductions are shown
in Sections 5.3 and 5.4. Cycle reductions concern substructures that appear on leaf cycles.
We fix a leaf cycle and use these reductions repeatedly on it. Each reduction shortens the leaf
cycle. Eventually, the cycle is very short and is reduced by constant component reductions.
XX:4   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


       After these reductions, the leaf cycle is removed entirely and only zero, one, or two leaves are
       left in its place. Such leaves are then processed either as tree leaves or leaf vertices adjacent
       to another leaf cycle.


        3     Reducing Trees

       In this section, we intuitively present tools to achieve lower and upper bounds and which will
       be formally introduced in Section 4. We focus on tree reductions, which were first described
       by Goddard, Hedetniemi, and Hedetniemi [5] as a part of the linear algorithm for computing
                                               ∞
       the m-eternal domination number γm        on trees. We now show this set of reductions along
       with the proofs of their correctness in Lemmas 3.1–3.3.
           For a graph G, let us have a vertex u ∈ V (G) which is adjacent to ℓ ≥ 1 leaves and has
       degree d. Let v be one of the leaves adjacent to u. We define three leaf reductions of G to
       G′ as follows. See Table 1 for illustration of respective bound proofs.

       ▶ Reduction 1. t1 If ℓ = 1 and d ≤ 2, let G′ = G \ {u, v}.

       ▶ Reduction 2. t2 If ℓ > 2, let G′ = G \ {v}.

       ▶ Reduction 3. t3 If ℓ = 2 and d = 3, let G′ = G \ {all leaves adjacent to u}.

           Reductions t2 and t3 can be joined to a single reduction which removes all leaves of a
       vertex with ℓ ≥ 2 and d = ℓ + 1 (used in [5]). However, Reduction t2 may be used in wider
       range of scenarios as it does not require a specific value of d.
           Assume now, that we know the optimum number of guards for G′ (for both Γ∞          ∞
                                                                                     m and γm ).
       Our goal is to show two things. By showing that G always uses at least K more guards than
       G′ we get a lower bound on the number of guards necessary for G. By showing that there is
       a strategy for G which uses at most K more guards than an optimum strategy on G′ we get
       a upper bound on the number of guards on G. Together, these bounds give us an optimum
       number of guards for G. This concept is formally introduced in Lemma 4.2.

           Table 1 Leaf reductions; Lower bound side depicts clique reductions (removal of marked vertices
       and joining its neighborhood with a clique); Upper bound side labels vertices with Greek letters
       of states where they belong, and arrows show how one state transitions to another. The marked
       groups of vertices are created with Definition 4.30.

                 Reduction             Lower bound                           Upper bound

                                                 v                                  v β
                                           −1                                 +1
                                                     u                                u α

                     t1         a                 a               a                  a

                                                         v       α′ w β ′           α wβ v
                                         −0                               +0             γ
                     t2
                                u                    u            u Ω′               u Ω

                                                             v                           wβ
                                                                                              v
                                           −1                            ′    +1
                                 u                   u             u β                u Ω

                     t3         a                 a               a α′               a α
V. Blažej, J. M. Křišťan, and T. Valla                                                                  XX:5


                                              t1       t3    t1     t3
                                   t3                                    t2
                              −1         −2                 −2
                                                                         t2
                         +1                              ν         δ1 δ2
                                               δ β1β2
                             +1    α β +2     γ α     +2
                                                         µ         Ω β1β2β3
                                                                  γ α
                         Ω                             Ω
                                    Ω              Ω                  Ω β4
                                                                    Ω

    Figure 1 An example application of leaf reductions on a tree graph. Dotted lines signify that the
strategy does not use that edge, and the strategies on subtrees are independent, which is caused by
Reduction t1 . Note how Reduction t3 can be used even when there is no vertex a.


    Having the reductions in hand see Figure 1 for an example of how the reductions are
used to construct a strategy for a tree.
    We now proceed to show the bounds obtained from these reductions. Generally, the proofs
contain lower bound and upper bound portion, see Table 1 for accompanying illustrations.
Lower bounds can be shown quite easily – delimit a connected part of a graph which is
guaranteed to contain K guards, remove it, and join its neighborhood with a clique. Upper
bounds are more tricky – we assume some optimal strategy on G′ , which has nice properties,
then we expand it to G while preserving the properties. The notation used in the following
proofs is defined in Section 4.
                                                             ∞
    We say that graph G is defended with k guards if k = γm    (G) = Γ∞ m (G) and the strategy
using k guards is proper in the sense of Property 3, which is defined in Section 5. This allows
us the state the lemmas concisely. Let us now see the proofs for the three leaf reductions.

▶ Lemma 3.1. Let G′ be G after application of Reduction t1 . G is defended with 1 more
guard than G′ .

Proof. As {u, v} is a leaf and its neighbor, there is always at least one guard so we may apply
Observation 4.8 on {u, v} to get a lower bound of Γ∞               ∞    ′
                                                         m (G) ≥ Γm (G ) + 1. To get an upper
         ∞          ∞    ′
bound γm (G) ≤ γm (G ) + 1, we dedicate one new guard to defend {u, v} independently on
the rest of the strategy. Putting the lower bound and upper bound together using Lemma 4.2
we get that G is defended with 1 more guard than G′ .                                        ◀

    Note, that the final strategy graph after Reduction t1 is a Cartesian product of the strategy
graph on G′ and a graph with single edge. Cartesian product is a basis for Definition 4.30
where we introduce an operation which joins strategies even if the strategies are not entirely
independent. We shall use this operation along with a property shown in Lemma 4.37 – that
a strategy can be altered so that a vertex adjacent to at multiple leaves is always occupied.
    To ease notation, we shall reserve the prime symbol (′ ) to denote structures of the reduced
instance such as the graph G′ , defending strategy B ′ , strategy graph SG′
                                                                            ′ , its states (vertices)
  ′                            ′
Ω and transitions (edges) F , etc.

▶ Lemma 3.2. Let G′ be G after application of Reduction t2 . G is defended with the same
number of guards as G′ .

Proof. Lower bound of 0 is obtained by using Observation 4.3 to identify v with u so
Γ∞        ∞   ′
 m (G) ≥ Γm (G ).
XX:6   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


           For upper bound, from induction we have a defending labelled strategy B ′ of G′ . We
       wish to alter it so it defends vertex v as well. We apply Lemma 4.37 to alter B ′ so that u is
       occupied in each state of Ω′ . Let w be a leaf adjacent to u distinct from v. We partition all
                                           ′                          ′               ′            ′
       states (vertices) of the strategy SG  ′ as follows. A state α belongs to S (w) if in α vertex w

       is occupied.
                                                               ′
           Now we perform graph Cartesian product of SG           ′ with a single edge {α, β} over subset
         ′                                                       ′
       S (w) (Definition 4.30). Written in short as SG′ = SG       ′ □S ′ (w) {α, β}. This splits all vertices

       of the strategy where w is occupied into two. We denote the new sets as α and β. This
       got us a new strategy graph SG′ over the reduced graph G′ . Now we expand from G′ to
       G while altering the strategy slightly. In β we substitute the guard on w with a guard on
       v. The guards shall transition between states of α and β as T (α, β) = {(w, u), (u, v)} while
       the rest of them shall not move. As w and v are siblings it follows that we can transition
       from any γ ∈ Ω to w the same way as to v if they were swapped. This remains defending by
                                ∞          ∞
       Lemma 4.32. Hence, γm      (G) ≤ γm    (G′ ) and by Lemma 4.2 we get that G is defended with
                                          ′
       the same number of guards as G .                                                                     ◀

           The shown strategy basically defends v in the “same way” it defends w. We can do this
       when one can transition from one to the other in a single step while the remaining guards
       remain stationary. For a detailed explanation see Definition 4.30 and its lemmas that show
       its properties.
           The previous reduction bounds were proven with extensive explanation. In the following
       we just use the tools to arrive at the result directly. Note that the very similar argument
       could be used to obtain an arbitrary number of leaves.

       ▶ Lemma 3.3. Let G′ be G after application of Reduction t3 . G is defended with 1 more
       guard than G′ .

       Proof. Lower bound of 1 is obtained by using Observation 4.8 on vertices {u, v}, which
       results in a graph isomorphic to one that is created by removing all leaves adjacent to u
       which gets us Γ∞         ∞    ′
                       m (G) ≥ Γm (G ) + 1. For upper bound, we apply Lemma 4.33 which adds the
                                                                        ∞         ∞
       two leaves to u using one extra guard which directly results in γm  (G) ≤ γm (G′ ) + 1. Using
                                                                         ′
       Lemma 4.2 we get that G is defended with 1 more guard than G .                             ◀

           Note that the bounds devised for Reductions t1 , t2 , and t3 do not require the graph to
       be a tree. We may use these reductions in any graph class. Hence, we may reduce any leaves
       in subtrees which appear as parts of other graphs. In particular, Reduction t2 may be also
       used to reduce the number of leaves adjacent to any vertex to 2 because connections of u to
       other vertices do not interfere with the reduction. Note that in that case, we obtain lower
       bounds for the m-Eternal Guard Configuration and upper bounds for the m-Eternal
       Domination.
           It was previously shown by Goddard, Hedetniemi, and Hedetniemi [5] that these reductions
       (originally given in slightly different form) are sufficient to solve any tree graph. Note that
       this can be shown by rooting the tree and repeatedly applying Reductions t1 , t2 , and t3 on
       the parent of the deepest leaf.
           Also note, that the reductions t1 and t3 do not require the rest of the graph (signified by
       vertex a) to be there at all, hence, these solve base-cases where only a single edge or a star
       remain.
           When the reductions are used on a tree we get a partitioning of vertices into subtrees
       which are defended independently. These components constitute a neo-colonization, a notion
       introduced by Goddard et al. [5] and often used in contemporary papers.
V. Blažej, J. M. Křišťan, and T. Valla                                                              XX:7


 4      The m-eternal domination Toolbox
This section gives tools to show lower and upper bounds for the m-eternal domination
problem. Before we present the approach in detail we show several key ideas and a detailed
structure for the rest of this section. Throughout this paper, we reserve prime (e.g. G′ and
α′ ) to denote structures of the reduced instance.

▶ Observation 4.1. γ(G) ≤ Γ∞        ∞
                           m (G) ≤ γm (G) ≤ 2 · γ(G) for any graph G.

Proof. Every m-Eternal Domination strategy can be applied as an m-Eternal Guard Config-
                     ∞
uration strategy so γm  ≥ Γ∞m . Every configuration in each of these strategies must induce a
dominating set. Therefore, they are all lower bound by the domination number γ.
   It is also known that an m-Eternal Domination strategy can be constructed by defending
neighborhood of each vertex in the dominating set independently of each other (with a
simple strategy for stars) that uses at most 2 · γ(G) guards as shown by Klostermeyer and
Mynhardt. [11].                                                                            ◀

   We now show the lemma which sums up how the bounds on the optimal strategies are
obtained.

▶ Lemma 4.2. Let us assume that for graphs G, G′ , and an integer constant k
       ∞        ∞
      γm (G) ≤ γm (G′ ) + k,                                                                 (1)
     Γ∞m (G)     ≥    Γ∞   ′
                       m (G ) +   k,                                                         (2)
     γm (G′ )
      ∞
                 =    Γ∞   ′
                       m (G ).                                                               (3)
      ∞
Then γm (G) = Γ∞        ∞   ′         ∞   ′
               m (G) = γm (G ) + k = Γm (G ) + k.

Proof. Given the assumptions, we have
                (1)                       (2)      Obs. 4.1
      ∞        ∞                   (3)
     γm (G) ≤ γm (G′ ) + k = Γ∞   ′         ∞        ∞
                              m (G ) + k ≤ Γm (G) ≤ γm (G).


As the first and the last term is identical all these values are equal.                       ◀

   Hence, it suffices to prove that for G and its reduction G′ we have γm
                                                                        ∞        ∞
                                                                          (G) ≤ γm (G′ )+k and
Γ∞   ′
 m (G )
            ∞                                                           ′
       ≤ Γm (G) − k. If we already have the optimal strategy for G , then our constructive
upper bounds together with Lemma 4.2 give us an optimal strategy for G.
   We present the tools for obtaining lower bounds in Section 4.1, terminology and new
concepts for upper bounds in Section 4.2, and tools which use the new concepts to obtain
upper bounds in Section 4.3. See Figure 2 for a detailed section overview.

4.1     Lower Bounds
We start this section with a few elementary observations about strategies. Then, we show
a pair of lemmas which are the main tools in obtaining lower bounds. Last, using these
lemmas, we obtain three lower bound observations which we use frequently in Section 5.
   We say that G′ is a result of identifying u with v in G if it is a result of removing u while
adding the edges so that NG′ (v) = NG (u) ∪ NG (v).

▶ Observation 4.3 (Vertex identification). Let G be a graph and u and v be its two distinct
vertices. Then for a graph G′ , which is a result of identifying u with v in G, Γ∞   ′     ∞
                                                                                 m (G ) ≤ Γm (G).
XX:8   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


                     Section 4.1 Lower bounds                   Section 4.2 Upper bounds
                      Observation 4.3 Vertex identification      Definitions 4.11–4.14, 4.17, and 4.19:
                                                                 State, Movement, Interface, Transition,
                      Observation 4.4 Substitute guard           (Partial) Defended graph and subgraph
                      Definition 4.5 Clique reduction             Property 1 Symmetry

                       Lemma 4.6 Lower bound lemma               Definition 4.21 Compatible

                       Lemma 4.7 Ink lemma                       Definition 4.22 Cutting

                        Observation 4.8 Leaf lower bound         Definition 4.23 Composing

                        Observation 4.9 Star lower bound          Lemma 4.24 Composing compatible

                        Observation 4.10 Path lower bound         Definition 4.25 Interface equivalent
                                                                   Lemma 4.26 Transferred compatibility
                                                                   Definition 4.27 Expansion

               Section 4.3 Tools for altering strategies           Lemma 4.28 Equivalency constant

                Definition 4.30 Cartesian product over subset       Observation 4.29 Upper bound

                 Lemma 4.33 Leaves addition
                 Definition 4.35 Group state



          Figure 2 Overview of Section 4. Boxes represent respective subsections; Arrows on the left side
       show which notions are used to prove other notions; Right arrows show which notions are frequently
       used in Section 5 to obtain results for cactus graphs.


       Proof. Let v ′ ∈ V (G′ ) be the vertex created by identifying u with v in G. Let SG be an
       optimal strategy of G. Let SG′ be a strategy on G′ which is the same as SG except that in
       every configuration each u and v is substituted by v ′ .
          Any pair of traversable configurations in SG is still traversable in SG′ as in every movement
       u and v can be replaced by v ′ . Any attack on V (G′ ) \ {v ′ } is defended by a configuration
       in SG′ which was created from a respective configuration of SG , and v ′ is defended by
       configuration which defended u in G.                                                          ◀

       ▶ Observation 4.4. If a graph has a clique on distinct vertices u, v, w, then guard movements
       (u, v) and (v, w) can be substituted with movement (u, w) and a stationary guard on v.

          Along with vertex identification the following reduction is the main tool for obtaining
       lower bounds.

       ▶ Definition 4.5 (Clique reduction). Let G be a graph and H be its non-empty induced
       connected subgraph. By clique reduction of H in G we mean creation of a new graph G′ that
       is the result of removing H from G and mutually connecting all neighbors of H in G \ H by
       an edge.

          See Figure 3 for an illustration of a clique reduction. Using Observations 4.3 and 4.4 we
       now show that the clique reduction implies a lower bound on G which can be later used to
       show tight strategy lower bounds.

       ▶ Lemma 4.6 (Lower bound lemma). Let G be a graph and H be its non-empty induced
       connected subgraph such that in at least one optimal m-eternal guard strategy, there are always
       at least k guards present on H. Let G′ be the result of a clique reduction of H in G. Then

          Γ∞   ′     ∞
           m (G ) ≤ Γm (G) − k.

       Proof. If there is no neighbor of H in G, then clique reduction removes H and adds no
       edges. We can remove all the guards which were standing on H so G′ is clearly defended by
       Γ∞m (G) − k guards.
           Otherwise, there is a neighbor of H in G \ H, say v. Let SG = (C, F) be an optimal
       strategy on G. We use Observation 4.3 to identify all vertices V (H) with v in G to obtain
V. Blažej, J. M. Křišťan, and T. Valla                                                                XX:9


a subgraph of G′ along with a strategy SG′ . Note that in G′ each configuration of SG′ has
at least k guards on v because before identification H always contained k guards. Also,
configurations which defend v in SG′ have at least k + 1 guards on v by the same argument.
          −
    Let SG ′ be a strategy which is the same as SG′ , except it has k less guard on v in each

configuration. We see that each configuration which defended v in SG had at least k + 1
                                  −
guards on v so it defends v in SG   ′ . Guards which defended V (G) \ (V (H) ∪ {v}) remain

unchanged. It remains to check whether configurations which were traversable in SG remain
                 −
traversable in SG ′.

    Our goal is to show that there exists a set of movements between each configurations
of SG′ which have k stationary guards on v which are not needed for defense of G′ . Such
                                            −
guards then may be removed to obtain SG      ′ and the remaining movements show that the

respective configurations are traversable.
    Each movement (u, h) and (h, w) such that h ∈ V (H) in SG has its respective pair of
movements (u, v), (v, w) in SG′ . As u and w are neighbors of V (H) then there is an edge
{u, w} ∈ E(G′ ) added by the construction of G′ . By Observation 4.4 we may substitute
movements (u, v), (v, w) with (u, w) and a stationary guard on v.
    Assume there are less than k stationary guards on v in SG′ after applying the substitution
exhaustively. Then there must be at most k − 1 stationary guards and at least one guard
which leaves v or at least one guard which arrives to v, but there may not be both (one
leaving and one arriving) as they would form (u, v), (v, w) pair and the substitution could
be applied. When the guard is leaving or arriving there are at most k − 1 guards in the final
or starting configuration, respectively, which is a contradiction because there are at least k
guards on v.
                                                   −
    Removing k guards from v in SG′ yields SG       ′ where each configuration pair remains

traversable, which concludes the proof.                                                      ◀

   To use Lemma 4.6 we need to show that an induced subgraph H of G is always occupied
by at least k guards. To do that we have the following lemma.

▶ Lemma 4.7 (Ink lemma). Let H be an induced subgraph of G. Let (v1 , v2 , . . . , vk ) be
a sequence of vertices in H such that it holds d(u, vi ) > i for every i and for every u ∈
V (G) \ V (H), and also for every j < i it holds that d(vj , vi ) > i − j. Then there are at least
k guards on H in every defending m-eternal guard configuration.

Proof. Let C be any fixed configuration of a defending strategy. We show that C contains
at least k guards on H.
    Assume that the attacker performed a sequence of attacks (v1 , v2 , . . . , vk ) one by one. At
the i-th step of the attack sequence the following is true. Guards who were standing on
V (G) \ V (H) at the beginning of the attack sequence are more than i edges far from vi so
they cannot reach vi in time to defend it. Similarly, any guard that defended vj with j < i
can not defend the attack on vi as their distance from vi is more than i − j at the time they
defended vj . Therefore, none of the guards can reach vi in time and we need an additional
guard placed on H.
    In total, we need k guards on H in a configuration to be able to defend the attack
sequence. This is true for any configuration so every defending strategy must have k guards
on H in every configuration.                                                                     ◀

    The operation in Lemma 4.6 together with the lower bound obtained from Lemma 4.7
allows us to make a graph smaller while showing that the removed part required some
minimum number of guards. See an example usage of Lemmas 4.6 and 4.7 in Figure 3.
XX:10   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


                                                H

                                  G                         G0



           Figure 3 A graph G with an induced subgraph H. Graph G′ is obtained by a clique reduction
        from Definition 4.5. By Lemma 4.7 we have that every configuration contains at least 1 guard on H.
        Hence, by Lemma 4.6 we have Γ∞          ∞    ′
                                       m (G) ≥ Γm (G ) + 1.




        ▶ Observation 4.8. In graph G, let v be a leaf vertex and let u be its neighbor, and let
        H = G[{u, v}]. By Lemma 4.7 with a sequence (v) we obtain that 1 guard is on H. In other
        words, the closed neighborhood of every leaf must contain at least one guard otherwise an
        attack on the leaf could not be defended. Let G′ be a graph obtained by using operation of
        Lemma 4.6 on H, this gives us Γ∞           ∞   ′
                                          m (G) ≥ Γm (G ) + 1.

        ▶ Observation 4.9. In graph G, let u be a vertex which is adjacent to at least two leaves
        {v1 , v2 , . . . }, and let H = N [u] denote the closed neighborhood of u. By Lemma 4.7 with a
        sequence (v1 , v2 ) we obtain that 2 guards are on H. In other words, the closed neighborhood of
        u must contain at least 2 guards otherwise two consecutive attacks on different leaves adjacent
        to u could not be defended. Let G′ be a graph obtained by using operation of Lemma 4.6 on
        H, this gives us Γ∞               ∞    ′
                                 m (G) ≥ Γm (G ) + 2.

        ▶ Observation 4.10. Let us have a graph G and its induced subgraph H that is isomorphic
        to a path on three vertices. We label these three vertices of H as u1 , u2 , u3 (in order). By
        Lemma 4.7 with a sequence (u2 ) we have lower bound of 1 on the number of guards on H.
        Let G′ be a graph obtained by using operation of Lemma 4.6 on {u1 , u2 , u3 }. This gives us
        Γ∞         ∞    ′
          m (G) ≥ Γm (G ) + 1.



        4.2    Upper Bounds
        This section introduces notation to describe strategies which are used to achieve upper
                      ∞
        bounds for γm   . We assume that we have a graph G and its reduced copy G′ . The main idea
        is that a strategy for G′ can be locally changed to obtain a strategy for G. To accommodate
        this local change, we show how to cut and compose parts of the graph while preserving its
        strategy. At the end of this section, we present a set of sufficient rules that allow such a local
        change. Then, in Section 4.3, we present tools which we use to obtain upper bounds.
            In our constructions, we need to have control over movements of the guards. We also
        need a way to represent only part of the strategy over an induced subgraph of G. To do so,
        we introduce states (labelled configurations) and labelled strategy that prescribes the guard
        movements on state transition.

        ▶ Definition 4.11 (States). Let states be a set of labels Ω and let state vertex mapping P of
        Ω to V (G) be P : Ω → 2V (G) , i.e., a state α ∈ Ω represents a subset of vertices P (α) ⊆ V (G)
        (also called guards) of a graph G. Let S(v) = {β | β ∈ Ω, v ∈ P (β)} (states that contain v)
        for every v ∈ V (G).

           We will use Greek letters such as α, β, γ, δ, φ to signify states or sets of states. Move of a
        guard is still an ordered pair of vertices (u, v) such that {u, v} ∈ E(G) or u = v (stationary
        guard).
V. Blažej, J. M. Křišťan, and T. Valla                                                                 XX:11


   Building towards a comprehensive definition of a labelled strategy, we first build a more
general concept – partial labelled strategy. This will allow us to do cutting and composing
with a well defined strategy over a subgraph.

▶ Definition 4.12 (Interface). Let an interface R of a graph G with respect to its supergraph
H be a subset of vertices such that
      
   R = u | (∃v) u, v ∈ V (H), {u, v} ∈ E(H), u ∈ V (G), v ̸∈ V (G) ,

i.e., those vertices of G which have a neighbor in V (H) \ V (G) in H .


                                          H
                                                                α       β
                           R                                                 R
                                                                                      α
               G                                            G       β                  β
                                                                            uα        v
                                                                                  α
                                                                    β       α β
                                                                α                 α
                                                                                 wβ

    Figure 4 Left: An interface R of G with respect to H. Bold edges signify the cut between V (G)
and V (H) \ V (G) that is responsible for the vertices in R; Right: Transition T (α, β) from α to β.
Arrows signify movements of the transition. All vertices in states α and β must be paired up with a
movement if they are not in the interface R. In the interface, a guard moves from u to the rest of
the graph outside of G so a movement is missing for u. Note the difference between v and w: in w
the same guard stays on the vertex, in v (as there is no (v, v) movement) the guard on v moves out
and a different one moves to v.

    See Figure 4 for an example of an interface. The interface marks the vertices where the
strategy may be incomplete. The transitions between states incorporate the interface by
allowing the moves to be incomplete in the following way.

▶ Definition 4.13 (Transition). For states α and β and a graph G with an interface R, let a
transition (from α to β) denoted by T (α, β) be a set of moves such that
               
   T (α, β) ⊆ (u, v) | u ∈ P (α), v ∈ P (β), {u, v} ∈ E(G) ∨ u = v ,
   for each u ∈ P (α) \ R there exists exactly one (u, v) ∈ T (α, β),
   for each v ∈ P (β) \ R there exists exactly one (u, v) ∈ T (α, β),
   for each u ∈ P (α) ∩ R there exists at most one (u, v) ∈ T (α, β), and
   for each v ∈ P (β) ∩ R there exists at most one (u, v) ∈ T (α, β).

    See Figure 4 for an example of a transition and how it interacts with an interface. Note
that if the interface R is empty, then the transition yields a bijection between guards of the
states, which gives an exact prescription on how they move between the two states.
    Transition gives us that each guard can be in relation with at most one other guard. In
our case, there is at most one guard on each vertex. Hence, we may use the standard relation
terminology for the set of pairs defined by a transition.

▶ Definition 4.14 (Partial labelled strategy). A partial labelled strategy is (G, SG , P, T , R)
where G is a graph, SG = (Ω, F) is a strategy graph such that Ω is a set of vertices (states)
and F is a set of edges, P is a state vertex mapping of Ω to V (G), R ⊆ V (G) is an interface
of G, and T maps orientations (α, β) and (β, α) of every edge {α, β} ∈ F to transitions
T (α, β) and T (β, α), respectively.
XX:12   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        For various purposes, it may be beneficial to think of the strategy graph SG as an oriented
        graph (allowing non-symmetric transitions, see Property 1), or even multigraph (allowing
        multiple different transitions between the same set of states).
            The labelled strategy may defend attacks indefinitely if it is in accordance with the
        following definition.

        ▶ Definition 4.15 (Defending). A partial labelled strategy (G, (Ω, F), P, T , R) is defending G
        if for every state α ∈ Ω and each vertex v ∈ V (G) there is β ∈ Ω such that {α, β} ∈ F and
        v ∈ P (β).

        In other words, Definition 4.15 says that for each vertex of the graph every state is either
        occupying it or a state which occupies it is reachable with only one transition. This directly
        leads to the following observation. Recall that S(u) denotes set of states that contain u.

        ▶ Observation 4.16. A strategy is defending a graph if for every u ∈ V (G) set S(u) is a
        dominating set of the strategy graph SG .

        ▶ Definition 4.17 (Labelled strategy). A labelled strategy is D = (G, SG , P, T ) such that
        (G, SG , P, T , ∅) is a partial labelled strategy.

           Note, that all the states in the labelled strategy must contain the same number of guards
        because the transitions are bijections. When the strategy is optimal the number of guards
                         ∞
        corresponds to γm  .
           Partial labelled strategies can have several nice properties, which we present now. When
        the strategy graph is unoriented it is natural to require symmetry of transitions.

        ▶ Property 1 (Symmetry). A partial labelled strategy B = (G, (Ω, F), P, T , R) is symmetrical
        if and only if T (α, β) is a converse relation to T (β, α) (i.e., T (α, β) = {(a, b) | (b, a) ∈
        T (β, α)}) for every {α, β} ∈ F.

        ▶ Lemma 4.18. For each partial labelled strategy B = (G, (Ω, F), P, T , R) there exists a
        symmetrical partial labelled strategy B ′ = (G, (Ω, F), P, T ′ , R).

        Proof. For each pair of states {α, β} ∈ F fix an arbitrary orientation (α, β) and take the
        T (α, β) with an interface R which gives us T (α, β). Note that by swapping u with v and
        α with β in Definition 4.13 we obtain the same definition but for T (β, α). We substitute
        the transition T (β, α) for this newly found transition. Performing this substitution for every
        pair of states in F gives us the desired T ′ .                                               ◀

        By Lemma 4.18, we will always assume that the partial labelled strategy is symmetrical.
        We also use this property to infer transitions. We show only one direction of the transition
        mapping and let the other direction be the converse transition given by symmetry.
            It is not easy to grasp the labelled strategy description only from the formal notation
        so we shall draw many auxiliary pictures. Vertices and edges shall be depicted by small
        circles (or squares) and line segments, respectively; vertices may be labelled by their letter
        name; by Greek letters we signify the states which contain respective vertices; guard moves
        in transitions are depicted by differently styled arrows on edges which point between the
        state labels (Note that the arrows are always shown only in one direction because we assume
        Property 1.); the interface vertices are marked by gray-filled areas; see Figure 5 for an
        example of a labelled strategy.
            We will need to cut part of the labelled strategy and put something slightly different in
        its place. To tackle that we put forward the following notions.
V. Blažej, J. M. Křišťan, and T. Valla                                                                          XX:13


            B        β                                  A        β                C
                     b                     cutting               b
                            γ        α                                    γ           γ       α
             α a          u                              α a          u       + u
                            β        v                                    β           β       v
                      c                   composing              c
                     γ                                           γ

    Figure 5 Example of a labelled strategy B and two partial labelled strategies A and C; the full
formal description of the labelled strategy B = (G, (Ω, F), P,      T ) is G = (V, E), V = {a, b, c, u, v},
E = {a, b}, {b, u}, {u, v}, {a, c}, {c, u} , Ω = {α, β, γ}, F = {α, β}, {α, γ}, {β, γ} , P (α) = {v, a},
P (β) = {u, b}, P (γ) = {u, c}, (R = ∅), T (α, β) = {(a, b), (v, u)}, T (α, γ) = {(a, c), (v, u)}, T (β, γ) =
{(b, u), (u, c)}; the formal descriptions of partial labelled strategies A and C are similar while restricted
to their subgraph and they contain an interface R = {u}.


▶ Definition 4.19 (Partial labelled substrategy). The partial labelled substrategy B ′ of a
labelled strategy B = (G, (Ω, F), P, T ) for some induced subgraph G′ of G is a partial labelled
strategy B ′ = (G′ , (Ω, F), P ′ , T ′ , R) where R is an interface of G′ with respect to G, for all
α ∈ Ω it holds P ′ (α) = P (α) ∩ V (G′ ), and for all β, γ ∈ Ω it holds T ′ (β, γ) = {(a, b) |
(a, b) ∈ T (β, γ) ∧ a, b ∈ V (G′ )}.

    It is not immediately obvious that the Definition 4.19 made a partial labelled substrategy
in a way that it constitutes a partial labelled strategy; so we show that next.

▶ Observation 4.20. A partial labelled substrategy B ′ = (G′ , (Ω, F), P ′ , T ′ , R) of a labelled
strategy B = (G, (Ω, F), P, T ) is a partial labelled strategy.

Proof. G′ is a graph, Ω is a set of labels, and R is subset of V (G′ ) which is in accordance to
Definition 4.14. P ′ was created by restricting P to the vertices of V (G′ ). We only removed
some guards from the mapping so this is okay by Definition 4.14. Last, the only guards
which are not included in T ′ are those whose moves in T went outside of G′ . Assume such
guard on vertex u with a move (u, v) where v ̸∈ G′ , hence, u ∈ R by Definition 4.12. As
stated in Definition 4.13 any guard in R does not have to be included in a move so any
partial labelled substrategy is a partial labelled strategy.                                  ◀

    Now we present conditions which are necessary to be able to combine two partial labelled
strategies into one labelled strategy. Based on that, we show how to split a labelled strategy
into two partial labelled strategies. Figure 5 shows an example of the following operations.

▶ Definition 4.21 (Compatible). Two partial labelled strategies B1 and B2 (denoted as
Bi = (Gi , (Ωi , Fi ), Pi , Mi , Ri )) are called compatible if the following conditions hold true.
   R1 = R2 = V (G1 ) ∩ V (G2 ), i.e., their graphs overlap exactly in the interface,
   (Ω1 , F1 ) = (Ω2 , F2 ), i.e., the strategy graphs are the same,
   M1 (α, β) ∪ M2 (α, β) is a bijection between P1 (α) ∪ P2 (α) and P1 (β) ∪ P2 (β) for every
   α, β ∈ Ω1 .

    The conditions for compatible partial labelled strategies ensure that the interfaces overlap
in a way that a composed function will be a bijection which allows us to cut and compose
them in the following way.

▶ Definition 4.22 (Cut). Let us have a labelled strategy B and a vertex cut R which partitions
the vertices of G(B) into R, A and C in such a way that there are no edges between A and
C. We say B is cut along R into two partial labelled substrategies A and C where A is a
XX:14   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        partial labelled substrategy induced by V (G(A)) = R ∪ A and C is a partial labelled substrategy
        induced by V (G(C)) = R ∪ C such that A and C are compatible.

        ▶ Definition 4.23 (Composing). By composing two partial labelled strategies B1 and B2
                                                                   ∗           ∗   ∗
                                      i , Ri )) we mean getting (G , (Ω, F), P , T ) where
        (Bi = (Gi , (Ωi , Fi ), Pi , M                                                      G∗ = V (G1 ) ∪
        V (G2 ), E(G1 ) ∪ E(G2 ) , Ω = Ω1 ∪ Ω2 , F = F1 ∪ F2 , ∀γ ∈ Ω we have P ∗ (γ) = P1 (γ) ∪ P2 (γ),
        and T ∗ (α, β) = M1 (α, β) ∪ M2 (α, β) for every α, β ∈ Ω.

        ▶ Lemma 4.24. Composing two compatible partial labelled strategies yields a labelled strategy.

        Proof. Let us use the notation of Definitions 4.21 and 4.23. We need to check whether
        (G∗ , (Ω, F), P ∗ , T ∗ , ∅) is a partial labelled strategy. First, G∗ is a graph where we unite
        vertices and edges, while only the interface vertices are overlapping; this constitutes a well
        defined graph without multiedges and loops. The states Ω1 are the same for the compatible
        B1 and B2 . Next, mapping of the states to vertices is done by uniting the individual sets
        P1 (γ) ∪ P2 (γ) for each γ ∈ Ω1 . Each vertex is now guarded in the union of states it was
        guarded before. Last, we check whether the union of M1 and M2 always maps to a well
        defined transition, however, this is ensured by compatibility conditions over Pi and Mi in
        Definition 4.21.                                                                              ◀

           We define an equivalency relation (reflexive, symmetric, and transitive) with respect to
        the interfaces as follows.

        ▶ Definition 4.25 (Interface equivalent). Two partial labelled strategies B1 and B2 (Bi =
        (Gi , (Ωi , Fi ), Pi , Mi , Ri )) are interface equivalent if G[R1 ] = G[R2 ], Ω1 = Ω2 , F1 = F2 , for all
        α ∈ Ω1 we have P1 (α) ∩ R1 = P2 (α) ∩ R2 , and we have (a, b) ∈ M1 (β, γ) ⇔ (a, b) ∈ M2 (β, γ)
        for all u such that a = u ∨ b = u for all β, γ ∈ Ω1 .

            Interface equivalent partial labelled strategies have the same states with respect to the
        interface. This allows us to infer compatibility as stated in the following lemma.

        ▶ Lemma 4.26. For three partial labelled strategies B1 , B2 , and B3 if B1 is compatible
        with B2 , B2 is interface equivalent with B3 , and V (G(B1 )) ∩ V (G(B3 )) = R(B3 ), then B1 is
        compatible with B3 .

        Proof. Let Bi = (Gi , (Ωi , Fi ), Pi , Mi , Ri ). We will check the conditions stated in Defini-
        tion 4.21. As V (G1 ) ∩ V (G3 ) = R3 and R3 = R2 by interface equivalency, and R2 = R1 by
        compatibility, the first condition holds. As G3 [R3 ] = G2 [R2 ] and V (G1 ) ∩ V (G3 ) = R3 there
        are no possible edges which would be shared by G1 and G3 outside of R3 . Ω1 = Ω2 by their
        compatibility, Ω2 = Ω3 by interface equivalency, so Ω1 = Ω3 . The B3 is a partial labelled
        strategy so each guard on vertex in V (G3 ) \ R3 is covered by M3 exactly once. The guards
        on R3 are covered exactly when they were covered on R2 . As B1 and B2 are compatible the
        guards on R2 were covered by M1 exactly when they were not covered by M2 and vice-versa.
        Hence, this property still holds for B1 and B3 .                                               ◀

        The culmination of the previous notions and lemmas is the following procedure which we use
        as one major part for proving upper bounds.

        ▶ Definition 4.27 (Expansion). Let us have a labelled strategy B with a partial labelled
        substrategy C. Let us also have a partial labelled strategy C ′ which is interface equivalent with
        C. An expansion of B from C to C ′ is the following sequence of operations.
           Cutting B along R(C) into C and D (see Definition 4.22),
           composing D with C ′ into a labelled strategy R (see Definition 4.23).
V. Blažej, J. M. Křišťan, and T. Valla                                                              XX:15


Partial labelled strategies D and C ′ are compatible due to Lemma 4.26. The result R is a
labelled strategy due to Lemma 4.24.

    To establish the difference in the number of guards used to defend B and R we have the
following lemma.

▶ Lemma 4.28. For two interface equivalent partial labelled strategy B1 and B2 (as in
Definition 4.25) there is some constant K(P1 , P2 ) ∈ Z such that for all α ∈ Ω1 we have

   K(P1 , P2 ) = |P2 (α)| − |P1 (α)|.

Proof. Suppose we have arbitrary states α, β ∈ Ω1 and let Kα = |P2 (α)| − |P1 (α)| and
Kβ = |P2 (β)| − |P1 (β)|. Let M1 (α, β) be part of B1 and M2 (α, β) part of B2 . Each defines a
pairing of guards in respective states. However, the guards on the interface are not required
to participate in the pairing. So we have |P1 (α)| + g1 (α, β) = |P1 (β)| + g1 (β, α) where gi is
the number of guards that do not participate in the pairing of respective Mi (we assume
symmetric moves). Similarly for B2 we have |P2 (α)| + g2 (α, β) = |P2 (β)| + g2 (β, α).
    As the partial labelled strategies are interface equivalent, the sets of guards which do not
participate in the pairings is the same, so g1 (γ, δ) = g2 (γ, δ) for all γ, δ ∈ Ω1 . We get

   Kα = |P2 (α)| − |P1 (α)|
       = |P2 (β)| + g1 (β, α) − g1 (α, β) − (|P1 (β)| + g2 (β, α) − g2 (α, β))
       = |P2 (β)| − |P1 (β)| + (g1 (β, α) − g2 (β, α)) + (g2 (α, β) − g1 (α, β))
       = |P2 (β)| − |P1 (β)| = Kβ .

We set K(P1 , P2 ) = Kα as we showed that this value is the same irrespective of the chosen
α.                                                                                        ◀

   To be able to use an expansion we need to select a partial labelled substrategy C of B
and then show that C is interface equivalent with C ′ . The expansion then proceeds as in
Definition 4.27 and an upper bound is obtained from the following observation.

▶ Observation 4.29. Let us have an expansion of B from C to C ′ (Definition 4.27) which
results in a labelled strategy R. The expansion increases the number of used guards by
K(P (C), P (C ′ )) due to Lemma 4.28. Assuming that B is an optimal strategy we obtain
  ∞              ∞
γm  (G(R)) ≤ γm    (G(B)) + K(P (C), P (C ′ )).

    We showed a way to describe a labelled strategy and how we can exchange the underlying
defended graph. However, to be able to do this we need the strategy to be the same for
the original and expanded graph. So before we start expansion we alter the strategy on the
original graph. This is discussed in the following section.

4.3    Tools for Altering Strategies
In this section, we introduce further notions useful for working with strategies when building
upper bound constructions. The typical upper bound proof uses tools introduced in this
section to alter the strategy and then applies expansion (Definition 4.27) which gives the
upper bound by Observation 4.29.
    First, let us note that all the notions can be thought of as “up to isomorphism” because
we can relabel graph or strategy vertices and relabeling does not fundamentally change
them. We skipped this in definitions for the sake of readability. Let us also set from now on
XX:16   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        B = (G, SG , P, T , R) and SG = (Ω, F), and similarly for B ′ and B ∗ have respective graphs G′
        and G∗ , strategies, mappings, etc.
           Now we present the main operation for altering strategy graphs.

        ▶ Definition 4.30 (Graph Cartesian product over subset). Let us have graph G1 and G2 while
        A ⊆ V (G1 ). The graph Cartesian product over subset A denoted as G1 □A G2 is a graph H
        such that

                              V (H) = {(u, ∅) | u ∈ V (G1 ) \ A} ∪ {(u, v) | u ∈ A, v ∈ V (G2 )},
                                                                               
           {(a, b), (c, d)} ∈ E(H) ⇔ (a = c) ∧ (a ∈ A) ∧ ({b, d} ∈ E(G2 )) ∨
                                                                                         
                                    ∨ {a, c} ∈ E(G1 ) ∧ ((b = d) ∨ (b = ∅) ∨ (d = ∅)) .

            The operation in Definition 4.30 can be thought of as a Cartesian product where the
        sets of vertices created from G1 which are not present in A are identified to a single vertex.
        Equivalently, H can be constructed by taking the graph Cartesian product of G[A] and
        H, adding G[V (G) \ A], relabeling each new vertex u as (u, ∅) and connecting each such
        (u, ∅) ∈ V (G) \ A to all (v, x) ∈ A × V (H) such that v ∈ NG1 (u). This operations will
        prove very useful when altering strategy graphs – we will see it used soon in Lemma 4.37
        and many times in Section 5. The aim of this operation is to defend parts of the graph
        almost independently. The edges created from G1 represent changes of guard positions within
        one part of the graph and edges from G2 represent changes in another part. While guards
        move within one part of the graph then the guards in the other part will remain stationary.
        Necessity of the set A comes from the fact that the strategy in one part assumes that a guard
        occupies vertex (e.g. u) so then the altered part is restricted to vertices where the guard is
        present on the vertex (A = S(u)). See Figure 6 for an example application of the Cartesian
        product over subset.




                      A
                                      A                           =

                             G1                 G2                                H
           Figure 6 Example of a graph Cartesian product of G1 and G2 over subset A.


           We shall use the Cartesian product of G′ and complete graph over subset very often so
        we will use short notation that allows us to focus on what happens in the created strategy.

        ▶ Definition 4.31 (Short notation). Let G □A {α1 , α2 , . . . , αn } = G □A Kn where V (Kn ) =
        {β1 , . . . , βn } and αi denotes sets of states created from βi , i.e., αi = {(a, βi ) | a ∈ A}.

           The Cartesian product over subset will be used to first alter the strategy graph. The
        multiplied states shall defend the same set of vertices as before. Then, during expansion, the
        guards shall be moved in order to defend new parts of the graph. There, we need to ensure
        that the strategy remains defending. For this, we have the following lemma that tackles the
        unchanged and changed states in separate cases.

        ▶ Lemma 4.32. Let us have H = G1 □A G2 with vertices labelled as in Definition 4.30.
V. Blažej, J. M. Křišťan, and T. Valla                                                                      XX:17


1. If C is a dominating set of G1 , then {(c, b) | (c, b) ∈ V (H), c ∈ C, b = ∅ ∨ b ∈ A} is a
   dominating set of H.
2. If A is a dominating set of G1 and B is a dominating set of G2 , then A × B (i.e.,
   {(a, b) | a ∈ A, b ∈ B}) is a dominating set of H.

Proof. Let us have a vertex (x, y) in V (H).
   In Case 1, there is a c ∈ C that dominates x in G1 . Therefore, (c, y ′ ) with y ′ = ∅ if c ̸∈ A
or with y ′ = y if c ∈ A dominates (x, y).
   In Case 2, if x ̸∈ A (so y = ∅), then there is some a ∈ A that dominates x in G1 . As
|B| ≥ 1 there is (a, b) ∈ A × B that dominates (x, y) in H. Otherwise x ∈ A so there is b ∈ B
that dominates y in G2 . Hence, (x, y) is dominated by (x, b) ∈ A × B in H.                       ◀

    When changing the strategy, we want to keep the properties of Lemma 4.32 to ensure
that labelled strategy is defending.
    The following lemma shows the second major operation for changing strategies. It allows
us to add leaves to arbitrary vertex and defend the new graph with one more guard.

▶ Lemma 4.33 (Leaves addition). Let us have a graph G and let u ∈ V (G) such that it has
ℓ ≥ 1 adjacent leaf vertices v1 , . . . , vℓ . Let G′ be a graph G with vertices v1 , . . . , vℓ removed.
For any defending labelled strategy B ′ there is a defending labelled strategy B with strategy
             ′                                                     ′
graph SG = SG  ′ □S(u) Kℓ that uses one more guard than B .


                                ′
Proof. First, let SG′ = SG        ′ □S(u) {α1 , . . . , αℓ } (see short notation Definition 4.31). As u

must be defended S(u) ̸= ∅. By its construction, all guards of strategy SG′ are stationary on
T (αi , αj ). Let δ ′ = Ω′ \ {α1 , . . . , αℓ }. We expand the strategy over SG′ to G by adding u to
δ (i.e., P (δ) = P ′ (δ ′ ) ∪ {u}) and adding vi to αi . We set T (αi , αj ) = {(vi , u), (u, vj )} and
we extend T (δ, αi ) with (u, vi ).
    As αi dominates the clique and S ′ (u) dominates SG           ′
                                                                    ′ we have by Lemma 4.32 that B is a

defending labelled strategy for G.                                                                    ◀

▶ Observation 4.34. In Lemma 4.33 the construction works the same for any number of
leaves, hence, we may add additional leaves after its use retroactively.

    We shall build strategies where vast majority of leaves are defended with Lemma 4.33.
This gives a merit to treat all such states in the same way as their transitions with respect
to the rest of the graph are isomorphic. To do this we put forward the following notion.

▶ Definition 4.35 (Group state). Let a group defense be a set of states which were created
by Cartesian product of G and a clique Kn over a subset.

    We shall use group defense only to describe groups of leaves. By Observation 4.34 we
will be able to add new leaves to such group at any point of the construction.
    In group states, but also in general strategies we investigated, it seems that vertices which
are adjacent to multiple leaves are often permanently occupied. To get a concrete result
from this observation let us show how to alter an m-Eternal Domination strategy such that
such vertices are permanently occupied.

▶ Definition 4.36 (Permanently defended). A vertex u is permanently defended (permanently
occupied) in B if S(u) = Ω, i.e., u ∈ P (α) for every α ∈ Ω.

▶ Lemma 4.37. For a graph G and its arbitrary defending labelled strategy B ′ we may create
a defending labelled strategy B which uses the same number of guards and where each vertex
adjacent to at least 2 leaves is permanently defended.
XX:18   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        Proof. Let vertex u be a vertex with at least 2 adjacent leaves such that u is not permanently
        occupied in in strategy B ′ . Let α′ be a state where no guard occupies u. In P ′ (α′ ), there
        must be a guard on each leaf adjacent to u. Let v and w be two of the leaves adjacent
        to u in G′ . Let SG′ = SG    ′
                                       ′ □Ω′ \S ′ (u) {αv , αw } (see short notation Definition 4.31). Let

        P (αv ) = P (α ) ∪ {u} \ {w} and P ′ (αw ) = P (α′ ) ∪ {u} \ {v}, so P (αv ) occupies v and P (αw )
          ′             ′

        occupies w.
            To create transitions T , we keep all transitions between states within S ′ (u) the same.
        For all β ∈ Ω \ S ′ (u), we set T (αv , β) as T (α′ , β) with w in each movement substituted by
        u. Such substitution still constitutes movements as N [w] ⊆ N [u]. Similarly, we create the
        transitions for T (αw , β). Furthermore, we set T (αw , αv ) = {(v, u), (u, w)}. Note, that the
        transitions in reverse direction are derived from symmetry. This shows that there are valid
        transitions for all edges of the created strategy graph SG .
            In the obtained strategy B vertex u is permanently defended. As we use Cartesian product
        with a complete graph over a dominating subset it follows from Lemma 4.32 that the strategy
        is still defending.
            We repeat the above procedure for each vertex adjacent to at least 2 leaves until all such
        vertices are permanently defended.                                                              ◀


         5     Reducing Cactus Graphs

        In this section, we prove that Γ∞             ∞
                                            m (G) = γm (G) for cactus graphs by showing optimal
        strategies and unconditional lower bounds. The main idea is to repeatedly use reductions on
        the cactus graph G to produce smaller cactus graph G′ . Then we prove that a strategy for G
        uses a fixed number of guards more than an optimal strategy for G′ . Respective lower bound
        then shows that the strategy for G is indeed also optimal. We will describe precise way we
        get such results in Section 5.1 but before that, we show the overall structure of the proof.
            The proof uses an induction on the number of vertices. The base case is a small graph (1
        or 2 vertices) where the optimal strategy is elementary (see Definition 5.6). The induction
        step is described in detail later. Now we show several structural properties of cactus graphs
        which allow us to do the induction.

        ▶ Definition 5.1 (Leaf cycle). Leaf cycle is a cycle which has at most one vertex (called
        connecting vertex) which has neighbor such that it is not a vertex of the cycle nor a leaf.

        See a leaf cycle on Figure 8.

        ▶ Definition 5.2 (Leaf component). By a leaf component we mean either a leaf cycle or a
        leaf vertex which is not adjacent to a leaf cycle.

        ▶ Observation 5.3. Every cactus graph with at least 3 vertices contains a leaf component.

        Proof. Let us obtain the block-cut tree T representation of the cactus graph and root it in
        an arbitrary block node (see [6, block-cutpoint trees, page 36]). Each block node of T either
        represents a single edge or a cycle. We observe the deepest nodes of T to get the following
        three cases, see Figure 7.
        A There is a deepest node which represents a cycle.
        B A deepest node’s grandparent block is a single edge block.
        C A deepest node’s grandparent block is a cycle block.
        D No deepest node has a grandparent.
V. Blažej, J. M. Křišťan, and T. Valla                                                                            XX:19


                           A            B               C                D

                                                                             or


    Figure 7 Example subtrees for structures which always appear in the block-cut tree of a cactus
graph. Big squares represent cycle nodes, small full circles represent articulations, and small empty
circles represent single edge nodes.


Note that in cases A and C the graph contains a leaf cycle, in case B it contains a leaf vertex
which is not adjacent to a leaf cycle. The case D is trivial and the graph is either a cycle or
a single edge. Hence, a cactus graph always contains a leaf component.                       ◀

▶ Definition 5.4 (Vertex colors). A non-connecting vertex v of a leaf cycle C is labeled with
a color col(v) which depends on the number of adjacent leaves in the following way.
             
             0 if v is adjacent to 0 leaves
             
              b
    col(v) is b1 if v is adjacent to 1 leaf
             
             
             b2 if v is adjacent to at least 2 leaves

We shall label v as col(v) = b   X if v is the connecting vertex of C. When a vertex can have
different colors (to cover several cases at once) we list them by set of colors. For that purpose,
we may write b  0 instead of {b  0}, and similarly for b1, b
                                                           2, and b
                                                                  X. Also, we use a shortcut to
denote all colors b⋆ = {b0, b
                            1, b  X}.
                               2, b

See Figure 8 for an example of b
                               0, b
                                  1, and b
                                         2 vertices.

                                                         Figure 8 A leaf cycle of a graph G with a partial
                                                    labelled strategy B containing vertices a, b, c, d, and
                     0
                     b            1
                                  b
            G                                       e with colors b    0, b
                                                                          1, b
                                                                             2, b      ⋆, respectively. The
                                                                                X, and b
                    a         b                     original graph was bigger and its rest was connected

                                  c 2
                 ⋆ e
                 b                  b               to d. To look at the leaf cycle in isolation, the graph
                                                    was cut in vertex d that now constitutes interface of
                          d                         B. This cycle would be denoted by a leaf sequence
                     X
                     b                               X, b
                                                    (b  ⋆, b
                                                           0, b
                                                              1, b
                                                                 2, b
                                                                    X) (or reversed).



    To describe reductions over leaf components we will use a concise notation for the leaf
cycles which just lists the colors of consecutive vertices of the cycle as follows. See Figure 8
for an example.

▶ Definition 5.5 (Leaf sequence). Let (v1 , . . . , vn ) be n consecutive vertices of a leaf cycle.
The leaf sequence of vertices (v1 , . . . , vn ) is (col(v1 ), . . . , col(vn )) where col(vi ) ⊆ {b
                                                                                                   0, b
                                                                                                      1, b  X}.
                                                                                                         2, b
Moreover, given two leaf sequences A and B and a graph G which contains a leaf cycle with
a leaf sequence A, let A → B denote a reduction of subgraph with leaf sequence A to one with
leaf sequence B in G to obtain G′ .

    Note that if the leaf sequence starts and ends with a connecting vertex and contains no
⋆, then it describes the whole cycle because colors correspond to the number of leaves and
b
there is only one connecting vertex in a leaf cycle.
    Now, we show the base case and the overview of the induction step.
XX:20   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        ▶ Definition 5.6 (Base cases). Let the base cases be the following graphs along with their
        optimal defending labelled strategies.
            A single isolated vertex with no edges defended by labelled strategy
                                                
                ({u}, ∅), ({α}, ∅), {α → {u}}, ∅ .

           A single isolated edge is defended by labelled strategy
                                                                                     
                {u, v}, {{u, v}} , {α, β}, {{α, β}} , α → {u}, β → {v} , (α, β) → {(u, v)} .


        5.1    Technique and Overview
        For the induction step, every reduction takes the cactus graph G and changes it to G′ which
        has smaller number of vertices. Reductions will be performed on a leaf component which
        by Observation 5.3 is always present in a cactus graph on at least three vertices. The two
        cactus graphs which have at most two vertices are covered by base cases from Definition 5.6.
            More precisely, every reduction shows lower bound and upper bound. Lower bound is
        shown for the m-Eternal Guard Configuration and involves using Observations 4.3
        and 4.8–4.10. These tools make the graph smaller and show that in any defending strategy
        the removed parts required some minimum number of guards; they give us lower bound
        Γ∞          ∞    ′
          m (G) ≥ Γm (G ) + K for some constant K.
            Upper bounds are shown for the m-Eternal Domination and usually involve two
        separate steps. First step takes the reduced graph G′ and its optimal strategy SG       ′
                                                                                                  ′ and

        shows how to alter the strategy by tools shown in Section 4.3. This does not change the
        number of guards, but only structure of the defense. Second step uses the framework shown
        in Section 4.2. It takes part of the graph we intend to expand (Definition 4.27), cuts it, and
        replaces with an interface equivalent (Definition 4.25) partial labelled strategy, as described
        in Observation 4.29. During the expansion, the strategy graph SG does not change (so
        SG = SG′ ), however the graph and mapping does change. The labelled strategy now maps
        strategy graph states so that there are new guards and some states have guards moved to
        other vertices of the graph. We also show how the transitions change between states that
        were altered. When the defense of the graph is managed with K additional guards, this gives
                              ∞          ∞
        us an upper bound γm    (G) ≤ γm   (G′ ) + K (the same K as in the lower bound).
            Combining the lower and upper bound using Lemma 4.2 results in an optimal number of
        guards for G for m-Eternal Domination and m-Eternal Guard Configuration.
            The used reduction depends on a leaf component that the cactus graph contains by
        Observation 5.3. If the deepest node is not adjacent to a leaf cycle, then we use leaf
        reductions shown in Section 3. Using these reduction exhaustively results in having a leaf
        cycle (or a base case) – we will show this soon in Lemma 5.7.
            To reduce leaf cycles we will need additional properties on edges of the leaf cycle. This
        involves being able to forbid movement along an edge, and forcing move along an edge. We
        achieve this by partitioning all states of the strategy graph into tree groups which ensure
        these properties. The properties are established in Section 5.2.
            Having the properties we take the leaf cycle and look at its vertex colors. If a color
        pattern is listed among reductions then we have a way to remove it. The reductions are
        split into two groups. First recognizes just a small part of the cycle, making it shorter –
        these are called cycle reductions Section 5.3. The second recognizes the whole cycle and
        removes it entirely, leaving just a few leaves in its place – these are constant component
        reductions shown in Section 5.4. We show that one of these reductions may always be used
V. Blažej, J. M. Křišťan, and T. Valla                                                                  XX:21


by exhaustive search of all possibilities in depicted in Figure 14; and doubling this function,
we show a slightly different proof in Lemma 5.17.
    We end this section with the aforementioned proof of the cactus graph structure after
application of leaf reductions in Lemma 5.7 and a diagram overview of the remaining sections
in Figure 9.

▶ Lemma 5.7. Exhaustive application of Reductions t1 , t2 , and t3 on a cactus graph G
results in reaching the base case or it results in a cactus graph with a leaf cycle.

Proof. We saw in Observation 5.3 that in every cactus there either is a leaf cycle or there is
a set of ℓ ≥ 1 leaves with a common parent which is connected to the rest of the graph with
a single edge. The number ℓ directly implies which tree reduction may be applied. If ℓ = 1,
then we may use Reduction t1 ; if ℓ = 2, then we use Reduction t3 ; and last, if ℓ > 2, then we
use Reduction t2 . After exhaustive application we either reach the base case or the other
case applies – we have a leaf cycle.                                                         ◀



      Section 4.3 Tools for altering strategies
       Definition 4.30 Cartesian product over subset
       Lemma 4.33 Leaves addition
                                                            Section 3 Leaf reductions
       Definition 4.35 Group state
                                                              Lemma 3.1 Reduction t1
                                                              Lemma 3.2 Reduction t2
                                                              Lemma 3.3 Reduction t3
      Section 5.2 Properties of cycle edges                 Section 5.3 Cycle reductions
       Property 3 Proper labelled strategy                    Lemma 5.10 Reduction c1
                                                              Lemma 5.11 Reductions c2 and c3
                                                              Lemma 5.12 Reduction c4
                                                              Lemma 5.13 Reduction c5
      Section 4.1 Lower bounds                                Lemma 5.16 Reduction c6
       Observation 4.3 Vertex identification                Section 5.4 Constant component reductions
       Observation 4.8 Leaf lower bound                       Definition 5.19 Cactus multigraph
       Observation 4.9 Star lower bound                        Lemma 5.20 Reduction m1
       Observation 4.10 Path lower bound                       Lemma 5.21 Reduction m2
                                                              Lemma 5.22 Reduction r1
                                                              Lemma 5.23 Reduction r2
                                                              Lemma 5.24 Reduction r3
                                                              Lemma 5.25 Reduction r4
                                                              Lemma 5.26 Reduction r5



    Figure 9 Overview of Section 5. Left boxes represent tools obtained in Section 4 (see Figure 2)
and properties we introduce in Section 5.2; Right box shows structure of Section 5; Left-to-right
arrows show which tools are used for which results. Right-to-right (green) arrows show that the
reduction is partially based on or uses another reduction.




5.2      Properties of Cycle Edges
We shall assume that the built strategy over the graph holds some properties which allow us
to make stronger induction step. More precisely, these properties shall be necessary to show
Reductions c1 , c4 , and c5 .

▶ Definition 5.8 (Edge states). By edge states of (u, v) in Ω (where {u, v} ∈ E(G)) we mean
XX:22   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        creating sets Lu,v , Ru,v , and Nu,v such that

            α ∈ Lu,v if ∃β ∈ Ω, (u, v) ∈ T (α, β),
           α ∈ Ru,v if ∃β ∈ Ω, (v, u) ∈ T (α, β),
                Nu,v = Ω \ (Lu,v ∪ Ru,v )

           Note that because the orientation of the edge plays a role in these definitions, we have
        La,b = Rb,a , Ra,b = Lb,a , and Na,b = Nb,a . The names of the sets reflect from which side a
        guard can traverse the edge. Also note, that if we assume symmetry then when moving to
        and from Nu,v the edge {u, v} cannot be traversed. We propose the following edge property
        which is somewhat similar to Observation 4.16.
        ▶ Property 2 (Proper edge states). For a strategy B over graph G an edge {u, v} holds
        Property 2 if and only if its edge states Lu,v , Ru,v , and Nu,v are all non-empty, Lu,v ∩Ru,v = ∅,
        and each of them is a dominating set over SG .
            There are several ramifications of an edge having Property 2. Because of Lu,v ∩ Ru,v = ∅
        there is no state where we may choose to move over (u, v) or (v, u), i.e., at most one of
        these movements is available. At the same time, as each of these sets is dominating SG ,
        it follows that we may get into any of these sets in one transition. Last, as each set is
        non-empty we may force the strategy to forbid to move over {u, v} in the current and one
        future transition by moving to Nu,v at any point. Additionally, we may force a movement
        over (u, v) by moving first to some α ∈ Lu,v and then to β ∈ Ru,v such that (u, v) ∈ T (α, β)
        as per Definition 5.8.
            All the properties that proper edge states additionally have compared to non-proper edge
        states are true irrespective of permutations of Lu,v , Ru,v , and Nu,v . Hence, we may use the
        same sets on different edges by permuting them and checking that they constitute edge states
        of the new edge.
        ▶ Observation 5.9. For edges {u, v} and {a, b} if we map proper edge states Lu,v , Ru,v , and
        Nu,v to new sets La,b , Ra,b , and Na,b (with possibly permuting them) then these constitute
        proper edge states of {a, b} if and only if they constitute edge states of {a, b}.
        Proof. If the new edge states La,b , Ra,b , and Na,b do not constitute edge states then they
        trivially cannot be proper edge states. When Lu,v , Ru,v , and Nu,v are proper edge states
        then they are disjoint and nonempty. These properties do not depend on their order so as
        long as the new states are edge states they will be proper.                               ◀

            Our goal will be to have Property 2 on all edges that lie on a leaf cycle that are incident
        to at least one b0 or b
                              X vertex. We shall also show that it holds in some special cases to make
        several reductions easier.
            In reductions, we will check that an edge has Property 2, however, the intuition about
        it is as follows. We need to check whether each cycle edge is traversed at least once and
        whether it is not traversed at all by at least one state. Also, it is usually trivial, but we
        should check that the edge cannot be traversed in both directions from some state.
        ▶ Property 3 (Proper labelled strategy). A partial labelled strategy B over a cactus graph G
        has Property 3 if and only if Property 2 holds for each edge that lie on a cycle and
           is incident to a b 0 or a b  X vertex,
           or is on a leaf cycle (b  X, b2, b
                                            2, b
                                               X),
           or is incident to a b  X vertex while not being a edge which lies between b
                                                                                     X and a b
                                                                                             2 vertex on
                       X, b
           leaf cycle (b  2, b
                             0, b
                                0, b
                                   2, b
                                      X) or (b X, b
                                                  0, b
                                                     0, b
                                                        2, b
                                                           X).
V. Blažej, J. M. Křišťan, and T. Valla                                                               XX:23


   Our goal is to keep our cactus graph proper (as per Property 3) in all steps of reducing.
For simplicity, we shall work with reductions as if all edges on cycles which are incident to
0 or b
b    X vertex have Property 2 and we shall tackle the exceptions to this rule separately in
Observation 5.18 and Lemma 5.27.

5.3    Cycle Reductions
Due to Lemma 5.7 we know that applying tree reductions may result in either solving the
instance entirely or we obtain a leaf cycle. In this section, we will tackle leaf cycles with
cycle reductions which results in a leaf cycle of constant size. Constant-sized leaf cycles are
then resolved in Section 5.4.
     Let C denote a leaf cycle where vertices are labeled with colors according to Definition 5.4.
Cycle reductions consist of the following reductions (see notation in Definition 5.5). E.g.,
Reduction c1 describes that a graph G with a leaf cycle that contains consecutive vertices
U with colors (b  ⋆, b  ⋆) may be changed to G′ by substituting U with a vertices of colors
                     1, b
                                                                        ∞          ∞
 ⋆, b
(b              1 was removed). At the same time, it claims that γm
    ⋆) (so just b                                                         (G) ≤ γm   (G′ ) + 1 and
  ∞          ∞    ′
Γm (G) ≥ Γm (G ) + 1. All of this is concisely written as (b  ⋆, b  ⋆) → (b
                                                                 1, b     ⋆, b
                                                                             ⋆) + 1.

▶ Reduction 4. c1 (b
                   ⋆, b  ⋆) → (b
                      1, b     ⋆, b
                                  ⋆) + 1 where (b
                                                ⋆, b
                                                   ⋆) has Property 2.

▶ Reduction 5. c2 (b
                   2, b  ⋆) → (b
                      1, b     2, b
                                  ⋆) + 1

▶ Reduction 6. c3 (b
                   2, b  ⋆) → (b
                      2, b     2, b
                                  ⋆) + 1

▶ Reduction 7. c4 (b
                   ⋆, b
                      0, b
                         0, b  ⋆) → (b
                            0, b     ⋆, b
                                        ⋆) + 1 where (b
                                                      ⋆, b
                                                         ⋆) has Property 2.

▶ Reduction 8. c5 (b
                   ⋆, b
                      0, b
                         2, b  ⋆) → (b
                            0, b     ⋆, b
                                        ⋆) + 2 where (b
                                                      ⋆, b
                                                         ⋆) has Property 2.

▶ Reduction 9. c6 (b
                   X, b
                      2, [b  2]2k , b
                          0, b      X) → (b                X, b
                                          1) + 3k + 1 and (b  2, [b  2]2k+1 , b
                                                                  0, b        X) → (b
                                                                                    2) + 3k + 2

   Let a and b be the first and the last vertex of the leaf cycle in G′ , respectively, that
are described by the reduction. It is clear that these reductions may be used in cases
where a and b are non-connected disjoint vertices. We note that the reductions will be used
when {a, b} ∈ E(G′ ) though the result contains a pair of multiedges between a and b in G.
Moreover, these reductions may be used even in case where a = b. Applying the reduction in
such a case results in a loop in a within G′ . Though loops and multiedges may be created by
the process they will be immediately removed. These cases will be addressed in Section 5.4.1.
   Reductions c1 , c4 , and c5 require the edge that is being expended (edge {a, b} in G′ )
holds Property 2. We shall ensure this by keeping Property 3 for G′ while ensuring that
during every expansion this property is preserved.

▶ Lemma 5.10. Let G′ be G after application of Reduction c1 . G is defended with 1 more
guard than G′ .

Proof. Let us label the vertices of colors (b ⋆, b
                                                 1, b
                                                    ⋆) by a, u, b, respectively. Let v be the leaf
adjacent to u. By using Observation 4.8 on vertices {u, v} we get lower bound Γ∞         m (G) ≥
Γ∞
 m (G ′
        ) + 1.
   For upper bound, let La,b , Ra,b , and Na,b be edge states of the edge a, b in the strategy
of G′ obtained as stated in Definition 5.8. We extend all states of La,b and Ra,b by adding
u to them, and we add v to Na,b . We substitute movements (a, b) with {(a, u), (u, b)} in
T (La,b , Ra,b ) and we add (u, v) to T (La,b ∪ Ra,b , Na,b ). The new vertices are defended as
La,b and Na,b are dominating the strategy graph because Property 2 holds for {a, b} in G′ .
XX:24   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


           Table 2 List of the cycle reductions; notation is the same as in Table 1

            Reduction                  Lower bound                                   Upper bound
                                         −1              v                               +1 γ v
                                                                       α′        β′       γ
                                                  a u b                                α        β
                c1           a     b                                   a         b       a u b
                                         −1                             γ′          +1    γ

                                                                                         β′        Ω     β
                c2           a     b               a u b                Ω a
                                                                                     b             a u b
                                         −1                             γ′               +1       γ

                                                                                         β′       Ω     β
                c3           a     b               a u b                Ω a
                                                                                     b            a u b
                                         −1                                              +1
                                                                       α ′
                                                                                 β   ′   β γ α
                                                     u                                        α
                                                                                          c ud β
                c4           a     b          a              b         a         b      a     b
                                         −2                                          +2    γ
                                                                       α′        β ′     β Ω α
                                                     u                                 α c ud β
                c5           a     b          a              b         a         b      a     b
                c6                                       See Figures 10 and 11


        The edge states for the new edges {a, u} and {u, b} in G remain the same as for {a, b} in G′ .
        Therefore, these edges now hold Property 2 in G. By extending all states with one guard we
                                               ∞        ∞
        got a defending labelled strategy, so γm (G) ≤ γm (G′ ) + 1. By Lemma 4.2 we get that G is
                                               ′
        defended with one more guard than G .                                                     ◀

            Reductions c2 and c3 merge a group of consecutive red and pink vertices and defend
        leaves adjacent to them by a group state (Definition 4.35).
        ▶ Lemma 5.11. Let G′ be G after application of Reduction c2 or c3 . G is defended with 1
        more guard than G′ .
        Proof. The reductions are separate for the sake of future argument but they are proven in
        the same way. Let us label the vertices of colors (b   2, {b  2}, b
                                                                   1, b   ⋆) by a, u, b, respectively. Let R1
        denote all leaves adjacent to u. By applying Observation 4.8 on R1 ∪ {u} we get lower bound
        Γ∞           ∞   ′
         m (G) ≥ Γm (G ) + 1.
            For upper bound, let γ ′ be the group state for leaves adjacent to a. We add to leaves
        R1 two new vertices which are defended by γ ′ as pointed out in Lemma 4.33. Now we split
        u from a, taking its leaves with it that we now label by R2 . Transitions between leaves is
        extended to T (R1 , R2 ) = {(R1 , a), (a, u), (u, R2 )} and similarly, we extend all transitions
        which used a. The transitions that interacted with a and b are preserved, so the reduction
        expands interface equivalent partial labelled strategies. Though we did not need Property 2
        the graph still has Property 3 because the new edge {u, b} takes on exact transitions that
        {a, b} had. So if {a, b} held the property in G′ , then {b, u} holds it in G.
                                      ∞         ∞
            We added one guard so γm     (G) ≤ γm  (G′ ) + 1 and by Lemma 4.2 we get that G is defended
                                       ′
        with one more guard than G .                                                                       ◀

        ▶ Lemma 5.12. Let G′ be G after application of Reduction c4 . G is defended with 1 more
        guard than G′ .
V. Blažej, J. M. Křišťan, and T. Valla                                                                         XX:25


Proof. Let us label the vertices of colors (b       ⋆, b
                                                       0, b
                                                          0, b  ⋆) by a, c, u, d, b, respectively. Using
                                                             0, b
Observation 4.10 on {c, u, d} we get lower bound Γ∞          m (G)  ≥ Γ∞     ′
                                                                       m (G ) + 1.
                               ′      ′           ′
     For upper bound, let La,b , Ra,b , and Na,b be edge states of the edge a, b in the strategy
of G′ obtained from Definition 5.8. These are proper edge states as {a, b} holds Property 2
in G′ . We extend the states by adding d to all states of L′a,b , c to Ra,b       ′               ′
                                                                                     , and u to Na,b ; this
creates sets La,b , Ra,b , and Na,b . We substitute movements along (a, b) with {(a, c), (d, b)}
in T (La,b , Ra,b ), hence, the exchanged parts of the graph are interface equivalent. We add
(c, u) to T (Ra,b , Na,b ) and (d, u) to T (La,b , Na,b ). The new {c, u, d} vertices are defended by
the nonempty sets Ra,b , Na,b , and La,b , respectively. The edge states for the new edges are
as follows.

    La,b = La,c = Ld,b = Nc,u = Ld,u
    Ra,b = Ra,c = Rd,b = Lc,u = Nd,u                                                                    (4)
    Na,b = Na,c = Nd,b = Rc,u = Rd,u

As these are only permutations of the edge sets by Observation 5.9 they hold Property 2. We
     ∞         ∞
get γm (G) ≤ γm  (G′ ) + 1. By Lemma 4.2 we get that G is defended with one more guard
       ′
than G .                                                                                  ◀

▶ Lemma 5.13. Let G′ be G after application of Reduction c5 . G is defended with 2 more
guards than G′ .

Proof. The proof goes very similarly as the proof of Lemma 5.12, but all states Na,b shall
group defend leaves adjacent to u while u will be permanently occupied.
                                     ⋆, b
    We label the vertices of colors (b  0, b
                                           2, b  ⋆) by a, c, u, d, b, respectively. Let R be the
                                              0, b
leaves neighboring u. Using Observation 4.9 on u and its neighborhood we get lower bound
Γ∞          ∞    ′
  m (G) ≥ Γm (G ) + 2.
    Repeat the same sequence of steps as in the proof of Lemma 5.12 which uses one guard
and then add leaves adjacent to u by Lemma 4.33 using one extra guard. This does not
change transitions over the edges which are not incident to the leaves so by Observation 5.9
                                     ∞             ∞
they still hold Property 2. We get γm   (G) ≤ γm     (G′ ) + 2. By Lemma 4.2 we get that G is
                                         ′
defended with two more guards than G .                                                        ◀

    We remark that using reductions t1 , t2 , t3 , c1 , c4 , and a small set of constant component
reductions is sufficient to solve so-called Christmas cactus graphs (graphs where each edge is
in at most one cycle and each vertex is in at most two 2-connected components) for which
the optimal strategy we presented in [1]. The remaining reductions tackle vertices of color b   2,
which are not present in the class of Christmas cactus graphs.
    The last cycle reduction is a curious special case, let us recall it first.

▶ Reduction 9. c6 (b
                   X, b
                      2, [b  2]2k , b
                          0, b      X) → (b                X, b
                                          1) + 3k + 1 and (b  2, [b  2]2k+1 , b
                                                                  0, b        X) → (b
                                                                                    2) + 3k + 2

    We shall use all the other cycle reductions first and if none of them can be used, then we
use Reduction c6 . This allows us to assume a particular structure which we define and prove
now. The reason behind this structure may also be well understood from decision diagram
of reduction application in Figure 14.

▶ Definition 5.14 (RW-cycle). A leaf cycle C is a RW-cycle if it consists of vertices with
alternating b
            2 and b                                        2, i.e., C = (b
                  0 colors such that the first and last is b             X, b
                                                                            2, b
                                                                               0, b
                                                                                  2, b
                                                                                     0, . . . , b
                                                                                                2, b
                                                                                                   0, b
                                                                                                      2, b
                                                                                                         X).

▶ Lemma 5.15. Assume a leaf cycle C where Reductions c1 , c2 , c3 , c4 , and c5 cannot be
applied anywhere. Then, |C| ≤ 6 or C is a RW-cycle.
XX:26   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        Proof. First, note that if the leaf cycle contains b     1 vertices, then there always is a b1 vertex
        which neighbors 0 or X, in that case we use Reduction c1 , or it neighbors b
                          b    b                                                      2, we use Reduction c2 .
        Hence, all b1 vertices are removed if Reductions c1 and c2 were exhaustively used.
            Next, as only b 2, b
                               0, and b X vertices remain, exhaustively using Reduction c3 ensures that
        there are no two adjacent b   2 vertices. (Note that if only red vertices remained, than we end
        up with (bX, b
                     2, b
                        X) which removes the multiedge by Reduction m2 and then uses Reduction t3 .)
                                 2, b
            Last, if there is a (b  0, b
                                       0) part of a leaf cycle then the b 2 vertex is either also adjacent to
        X or Reduction c5 can be used as would (b
        b                                              ⋆, b
                                                          0, b
                                                             2, b
                                                                0, b
                                                                   0) necessarily occur. Exhaustively using
        Reduction c4 ensures that such cases do not occur. So whenever there are two b             0 adjacent
        vertices the X vertex is at distance at most 2 from them. This means that either the cycle has
                      b
        at most 5 vertices or the vertices of colors b  2 and b 0 alternate and constitute a RW-cycle. ◀


           The lower bound for an RW-cycle will not be much harder than for other reductions,
        however, for the upper bound we will need a strategy made just right for such a cycle.

        ▶ Lemma 5.16. Reduction c6 is correct.

        Proof. Let us label the vertices along the cycle as u1 , u2 , . . . , un with u1 being the connecting
                        2 vertices are even). Let un+1 = u1 . Let R2 , R4 , etc. be the leaves adjacent
        vertex (so that b
        to the red vertices u2 , u4 , and so on.
            First, we use Observation 4.8 on {u6 } ∪ R6 ; second, we use Observation 4.9 on N [u4 ].
        We shortened the cycle by 4 and got lower bound of 3. By repeating the argument k times
        we end up with a cycle G′ of constant size 2 or 4. The cycle of size 2 gets reduced by m2 and
        then t3 which results in a lower bound of 1. The RW-cycle of size 4 has form (b            X, b
                                                                                                      2, b
                                                                                                         0, b
                                                                                                            2, b
                                                                                                               X)
        and its lower bound is shown in Reduction r4 to be 2. Putting the 3k for every 4 vertices
        together with 1 and 2 lower bound for respective sizes of the cycle, we get the desired lower
        bounds. See Figure 10 for an illustration of shortening the cycle by 4.

                                    R1          R8               R2          R4     R6     R8
                                                       −3
                                 u1        u7                 u1        u3     u5 u7
                                      u2        u8                 u2        u4 u6 u8
            Figure 10 Part of the lower bound proof for Reduction c6


            Strategy for the upper bound is quite tricky to describe so let us define a few new notions
        just for its description. Let red-parity of an even number i be the parity of i/2. This divides
        red vertices of the RW-cycle into red-odd and red-even, based on the red-parity. Let reverse
        labeling be the labeling of the RW-cycle in opposite ordering, i.e., if u′1 = un+1 , u′2 = un ,
        u′3 = un−1 , . . . , u′n = u2 , and u′n+1 = u1 , then u′1 , . . . , u′n is the reverse labeling with respect
        to labeling u1 , . . . , un .
            For the upper bound, we distinguish two cases depending on the size of the RW-cycle.
        First case is that the size is n = 4k + 2, the second has size n = 4k.
            We now focus on the first case, where the RW-cycle has size n = 4k + 2. Note that in
        RW-cycle of this size reverse labeling does not change the red-parity of red vertices. We alter
        the strategy by gradually expanding the states as follows.

            ∗      ′                                                           ∗
           SG ′ = SG′ □S ′ (u1 ) {α1 , α2 , β4 , β8 , . . . , β4k } and SG′ = SG′ □Ω\S ′ (u1 ) {β2 , β6 , . . . , β4k+2 }
V. Blažej, J. M. Křišťan, and T. Valla                                                                                 XX:27


Now we perform expansion from G′ to G and set the states Ω of SG as follows.
                   k
                   [                                 k
                                                     [
       P (α1 ) =         {u4x+3 }      P (α2 ) =           {u4x+1 }
                   x=0                               x=0
                                                               
       P (β4x ) = (P (α2 ) ∩ {uj }j<i ) ∪ (P (α1 ) ∩ {uj }j>i ) ∪ {R4x }                                        (5)
                                                               
    P (β4x+2 ) = (P (α1 ) ∩ {uj }j<i ) ∪ (P (α2 ) ∩ {uj }j>i ) ∪ {R4x+2 } \ {u1 }

Notice that u1 ∈ P (α2 ) as u4x+1 = u1 for x = 0 and u1 ∈ P (α1 ) as u4x+3 = u4k+3 = un+1 =
u1 for x = k. For P (β4x+2 ) the intersections imply that u1 is not contained, but we mention
it explicitly for clarity (as we do not consider un+1 to be uj for j < i even though it equals
u1 ). The state β2i group defends leaves adjacent to u2i . Note that they behave differently
based on their their red-parity.
    Now for the transitions. To make the notation concise let us shorten consecutive move-
ments through red vertices as Fi = {(ui , ui+1 ), (ui+1 , ui+2 )} and Bi = {(ui , ui−1 ), (ui−1 , ui−2 )}
(as forward and backward). Note that we use Fi and Bi only for odd values of i.
    Let us have integers x and y and assume, without loss of generality, that x ≤ y. We set
the movements of transitions as follows. If 2x and 2y have the same red-parity, then
                                                            y−4
                                                            [
    T (β2x , β2y ) = {(R2x , u2x ), (u2x , u2x+1 )} ∪             F2i+3 ∪ {(u2y−1 , u2y ), (u2y , R2y )}.       (6)
                                                            i=x

Otherwise, 2x and 2y have different red-parity. If x is odd (so y is even), then their transition
is defined as follows.
                                                       x
                                                       [                2k−1
                                                                         [
  T (β2x , β2y ) = {(R2x , u2x ), (u2x , u2x−1 )} ∪          B2i−3 ∪          B2i+3 ∪ {(u2y+1 , u2y ), (u2y , R2y )}
                                                       i=2             i=y+1

If the red-parity is different and x is even, then in reverse labeling and swapping x with y we
end up in the case where the red-parity is still different, but x is odd. This case was already
solved. The other direction of these transitions is filled in by symmetry (Property 1).
    It remains to describe transitions with α1 and α2 .
                                       k−1
                                       [
       T (α1 , α2 ) = {(u1 , u1 )} ∪         F4i+3
                                       i=0
                                                             x−1
                                                             [
      T (β4x , α1 ) = {(R4x , u4x ), (u4x , u4x−1 )} ∪              B4i+1                                       (7)
                                                              i=1
                                                                       x
                                                                       [
    T (β4x+2 , α2 ) = {(R4x+2 , u4x+2 ), (u4x+2 , u4x+1 )} ∪                 B4i−1                              (8)
                                                                       i=1

Note that α1 is α2 in reverse labeling. Hence, the case T (β4x , α2 ) is equivalent to T (β4x , α1 )
in reverse labeling. Similarly, the case T (β4x+2 , α1 ) is equivalent to T (β4x+2 , α2 ) in reverse
labeling. See a part of this strategy on Figure 11.
    For the interface equivalency, note that in α1 , α2 , and β4k occupy u1 and states β4k+2 do
not occupy u1 . We showed how to transition between every pair of states, so the strategies
are interface equivalent with a single pink vertex with expanded states as in SG′ .
    Now for the second case, where the RW-cycle has size n = 4k. Note that in RW-cycle of
this size reverse labeling changes the red-parity of red vertices, which was not true in the
first case. The difference in the construction of the strategy is that now we expand from a
XX:28   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


                        β2         β4      β6   β8    β10        β12    β14      β16     β18
                                                                                                        β6    β12
                                                                                                        α1        α2

                α1,2 , β4k α1   α2    α1   α2   α1    α2     α1     α2
                        u2    u    u6    u    u    u     u14    u16    u
                   u1      u3 4 u5    u7 8 u9 10u11 12u13 u15 u17 18 u19 = u1

           Figure 11 Part of a strategy on a RW-cycle of red-odd size 18 with guards (shown purple) placed
        on P (β6 ). A few selected transitions are shown as an example.


        red vertex. Let u′1 and u′2 be the two leaves of the red vertex. Let δ ′ = Ω′ \ (S(u′1 ) ∪ S(u′2 )).
        We gradually alter the strategy in the following way.
            1      ′
           SG ′ = SG′ □S(u′ ) {γ, β4 , β8 , β12 , . . . , βn }
                          1
            2      1
           SG ′ = SG′ □S(u′ ) {α1 , β2 , β6 , . . . , βn−2 }
                          2
                  2
           SG′ = SG ′ □δ ′ {α2 }



        We perform the expansion to get SG such that all the states have exactly the same definitions
        as in the first case, see Equation (5). We note a major difference: in the second case, u1 is
        not an element of P (α1 ). We added one extra state γ which has P (γ) = P (α1 ). There will
        be a major significance for this state when proving edge properties.
            Now we describe the transitions for the the strategy on G. For 2x and 2y of the same
        red-parity, the transition Equation (6) still holds. In case 2x and 2y (with x < y) have
        different red-parity, then we consider two separate cases based on red-parity of 2x.
                                                                       x−1
                                                                       [                k
                                                                                        [
           T (β4x , β4y+2 ) = {(R4x , u4x ), (u4x , u4x−1 )} ∪               B4i+1 ∪           B4i−1 ∪
                                                                       i=1             i=y+2

                              ∪ {(u4y+1 , y4y+2 , (u4y+2 , R4y+2 )}
                                                                               x−1
                                                                               [                k+1
                                                                                                [
           T (β4x+2 , β4y ) = {(R4x+2 , u4x+2 ), (u4x+2 , u4x+1 )} ∪                  B4i+3 ∪           B4i−3 ∪
                                                                                i=0             i=y+2

                              ∪ {(u4y−1 , y4y , (u4y , R4y )}

        Notice the difference in u1 – transition T (β4x , β4y+2 ) does not move through u1 so there
        u1 is stationary during it; in T (β4x+2 , β4y ) movements {(u2 , u1 ), (u1 , un )} happen. To fill
        all possibilities of mutual transitions among β2x we add transitions obtained by reversed
        labeling and symmetry.
             Now we show the transitions with α1 and α2 . Note that reversed labeling does not change
        these two states. For β4x+2 we can apply Equation (8) to get T (β4x+2 , α2 ), and by reversing
        the labeling this gives us also T (β4x , α2 ). Note that after this transition there is one less
        guard on G as it leaves through the interface {u1 }. In particular, T (β2x , α2 ) moves to u1 via
        (u2 , u1 ) if 2x is red-odd, and via (un , un+1 ) if 2x is red-even.
             Similarly, for β4x we can apply Equation (7) to get T (β4x , α1 ), and by reversing the
        labeling we get T (β4x+2 , α1 ). This transition did not interact with the interface. The
        transition among the two states is as follows.
                            k−1
                            [
           T (α1 , α2 ) =          F4i+3
                             i=0
V. Blažej, J. M. Křišťan, and T. Valla                                                                  XX:29


Note that this again results in a move (un , un+1 ).
    Last, we introduce the new state γ which has the same guard configuration as α1 , but
differs in one transition. So T (γ, β2x ) = T (α1 , β2x ), and T (γ, α2 ) = ∅ (all guards are
stationary), but T (γ, α2 ) shall be T (α1 , α2 ) in reverse labeling. More precisely,
                  k−1
                  [
   T (γ, α2 ) =         B4i+3 .
                  i=0

This contains a move (u2 , u1 ). See how movements interact with the interface in Figure 12.




               red-odd            u1                red-even u1
   Figure 12 Movements through the b
                                   X vertex in red-odd and red-even RW-cycle.

   We discussed the interface impact of all transitions and note that they are equivalent to
those in SG′ , hence, the exchanged strategy is interface equivalent.
                                                                                                  ′
    It remains to show that SG is a proper strategy in both cases. The strategy started SG          ′

was a clique and by Cartesian product over single vertices it remained a clique. Thus, it
suffices to say that there is at least one state in Lui ,ui+1 , Rui ,ui+1 , and Nui ,ui+1 , and that
Lui ,ui+1 ∩ Rui ,ui+1 = ∅ for every i ∈ {1, . . . , n}, as any non-empty subset of vertices of the
clique is dominating.
    Now we show the partitioning of the states into Lux ,ux+1 , Rux ,ux+1 , and Nux ,ux+1 for each
x ∈ {1, . . . , n}, see Figure 13 for an illustration. First, observe that all closed neighborhoods
of u2x for 4 ≤ 2x ≤ n − 2 contain exactly 2 guards in all the states we defined for this
strategy. Let x be an even integer such that 4 ≤ x ≤ n − 2. Let e = {ux+1 , ux+2 }.

                    L R L R L N R L R L R


                                            e1        e2
   Figure 13 The states of β2x that belong to Le , Re , Ne for e equal to the edges e1 and e2 .

    We show that βx ∈ Ne by a contradiction. Assume that in some transition from βx a
guard moved through e. As in βx vertex ux+1 is not occupied the guard must have moved
from ux+1 . However, then N [ux ] would have 3 guards after the transition which cannot
happen as we observed; a contradiction.
    For edges that could not be addressed in the argument because they are too close to the bX
vertex – e1 = {u1 , u2 } and e2 = {u3 , u4 }. We observe that for red-even RW-cycles α1 ∈ Ne1
and γ ∈ Ne2 . For red-odd RW-cycles β2 ∈ Ne2 and βn ∈ Ne1 .
    Now we claim that for any even x such that 2 ≤ x ≤ n, e = {ux+1 , ux+2 }, the states βy
where y ̸= x are in Le if and only if ux+1 ∈ P (βy ), and they are in Re otherwise. We shall
prove this more intuitively, as otherwise the claim can be proved by exhaustively listing all
edges in all the transitions. First notice, that all movements from βy which are not incident
to leaves are performed over a continuous part of the cycle which starts in uy , and that they
move “away” from uy towards the other end of the part. The movements always move an
XX:30   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        occupied b0 to b2 and if the part continues then moves the b2 to the adjacent b0 (this is true
        even when moving through the X vertex). Hence, if e (that is not incident to b
                                         b                                              X) is included
        in the part of the movement, then we move (ux+1 , ux+2 ) if and only if xx+1 is occupied, and
        we move (ux+2 , ux+1 ) if and only if ux+1 was unoccupied. This proves the claim.
            Remainder of the edges which start at even positions and their N , L, and R sets can be
        obtained by the same argument on reversed labelling.
                                                                                                     ◀

        5.4    Constant Component Reductions
        The following lemma shows that considering the constant component cases completes the list
        of all necessary reductions.
        ▶ Lemma 5.17. Let us have a cactus graph G. After an exhaustive application of leaf and
        cycle reductions the reduced cactus graph G′ is either a base case or it contains a leaf cycle
        of constant size.
        Proof. First, by Observation 5.3 the cactus always contains a leaf component. If we
        exhaustively apply tree reductions, then by Lemma 5.7 we are either done or there is a leaf
        cycle C. In 5.15 we saw that an exhaustive application of the cycle rules results either in a
        base case or a cycle with alternating b     0 vertices, which gets tackled by Reduction c6 .
                                              2 and b
        The cases that remain are cycles of constant sizes where none of the reductions may be
        applied.                                                                                   ◀

            We obtain the list of constant leaf cycles by the following procedure. First, we apply
        Reductions c1 and c2 exhaustively. This removes all pink vertices from the leaf cycle. Now,
        let us scan over the vertices of the leaf cycle in a linear order of vertices along the cycle,
        starting from the connecting vertex. On the one hand, whenever there is a cycle reduction
        applicable on the vertices which were scanned so far, then we can apply it. Hence, such a
        leaf cycle does not belong to constant leaf cycle cases. On the other hand, when the cycle
        returns back to the connecting vertex and still no cycle reduction may be used, then this
        cycle constitutes a constant leaf cycle. We present a full search diagram in Figure 14.
            Again, we shall denote the reductions concisely as defined by Definition 5.5. However,
        in constant component reductions the leaf sequence describes the whole leaf cycle and the
        connecting vertex is listed as the first and the last vertex. The vertices of the leaf cycle
        will be denoted by u, u1 , u2 , . . . , un−1 , u where u is the connecting vertex. Let R1 , . . . , Rn−1
        denote sets of all leaves adjacent to vertices u1 , . . . , un−1 , respectively. Note that the size
        0 ≤ |Ri | ≤ 2 and directly coincides with color of respective vertex ui . See Figure 15 for an
        example of a leaf sequence of constant leaf cycle and notation of its vertices.
            Recall that the cycle reductions may be used even when the result does not create a
        simple graph, which is resolved in Section 5.4.1.
        ▶ Observation 5.18. A strategy for a leaf cycle (u, u1 , u2 , u) with colors (b
                                                                                      X, b
                                                                                         2, b
                                                                                            2, b
                                                                                               X) is built
        in such a way that the edge (u1 , u2 ) holds Property 2 (even though it is not incident to a b  0
        vertex) which makes an expansion of Reductions c4 or c5 over this edge possible.
        Proof. This leaf cycle gets reduced by Reduction c3 , then m2 , and last with tree reduction
        t3 . We show that in the strategy resulting for expansions holds Property 2 on edges {u, u1 }
        and {u, u2 }. See Figure 15 for an illustration. Checking the exact movements of this strategy,
        we have that

           (u1 , u2 ) ̸∈ T (Lu,u1 , Ru,u1 ), (u1 , u2 ) ̸∈ T (Lu,u1 , Nu,u1 ), (u1 , u2 ) ∈ T (Ru,u1 , Nu,u1 ).
V. Blažej, J. M. Křišťan, and T. Valla                                                                     XX:31


                                                 r1      r3
                                      m2       b
                                               X       b
                                                       X
                         m1      b
                                 X             b c     b c
                     b
                     X                         0 4     0 5
                                                                              ∗
                                 b
                                 0             b
                                               2       2 c3
                                                       b        b
                                                                Xb
                                                                 0
                                                                      c4
                                                                           X c4
                                                                           b
        b
        X            b
                     0
                                 b             X r2
                                               b
                                                           r3     b
                                                                  2        0 c5
                                                                           b
                                 2
                                               0 c5
                                               b       b
                                                       X                   b
                                                                           2 c3
                                                                 b r
                     b
                     2                         b
                                               2 c3    b
                                                       0         X 5
                                 b                     b
                                                       2         0 c5
                                                                 b
                                 0             X r2
                                               b
                                                                 b
                                                                 2 c3
                                               b
                                               0       b r                   c∗ Xb  c
                                 b
                                 2 c3                  X 4                 X 5 b
                                                                           b      0 5
                                                                                              X c6
                                                                                              b
                                               b
                                               2       b
                                                       0        b0 c5
                                                                Xb         b
                                                                           0      b
                                                                                  2
                                                                                b
                                                                                0             2 c3
                                                                                              b
                                                       b
                                                       2 c3       b
                                                                  2        2 c3
                                                                           b

    Figure 14 Case analysis of applied reductions on a leaf cycle. Vertices b 1 were removed first by
exhaustively applying their reductions. Scanning over vertices of a leaf cycle in order from the
connecting vertex we identify these cases. The leaves show which reduction should be used for the
scanned leaf cycle. Labels c1 up to c5 (yellow leaves) signify cycle reductions; labels mi and ri (red
leaves) signify constant component reductions; nodes with a star ∗ require Observation 5.18. We
can check that all the cases are covered by seeing that all inner (empty) nodes have outgoing edges
labelled b
         0, b
            2, and b
                   X.


In particular, we may set Lu,u1 = Nu1 ,u2 , Ru,u1 = Lu1 ,u2 , and Nu,u1 = Ru1 ,u2 . As the edge
move sets for {u, u1 } holds the properties which require all these sets to be non-empty, we
have that they hold for {u1 , u2 } as well.                                                  ◀

             β           β       γ β                   γ    R1 α   R2             β          γ
   β             Ω           Ω             Ω
        t3           m2              c3            Ω         u1  u2
  α          α            α                    α                u0 = un
    Figure 15 Left: Building the strategy for a (b    X, b
                                                         2, b
                                                            2, b
                                                               X) leaf cycle. The states α, β, and γ are
representants of sets Lu,a , Ru,a , and Nu,a , respectively. Right: Example guard configurations for
states α, β, and γ.


   From Observation 5.18 we know that the cases (b X, b
                                                      2, b
                                                         0, b
                                                            0, b
                                                               0, b
                                                                  2, b       X, b
                                                                     X) and (b  2, b
                                                                                   0, b
                                                                                      2, b
                                                                                         0, b
                                                                                            2, b
                                                                                               X) can
be reduced by Reductions c4 and c5 , respectively. See these cases in Figure 14.

5.4.1       Loops and Multiedges
Similarly to Observation 5.18, for the constant cases where we need to show that the properties
hold. By allowing cycle reductions to apply in cases where the vertices a and b are adjacent,
or even identical, we allowed the result of the reduction to contain multiedges or loops. This
intermediate form of the graph can be thought of as a generalized cactus graph.
▶ Definition 5.19 (Cactus multigraph). Let the cactus multigraph be a multigraph (possibly
with loops) that is connected and its every edge lies on at most one cycle.
    A cactus multigraph differs from a cactus graph by allowing loops on arbitrary vertices
(cycles of size 1) and allowing 2 multiedges between some vertices (cycles of size 2). The
XX:32   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        cactus multigraph may be changed to a cactus graph by removing multiedges and loops. The
        following two reductions take care of that.

        ▶ Reduction 10. m1 Let G′ be G with one loop removed.

        ▶ Reduction 11. m2 Let G′ be G with a multiedge {u, v} (2 edges) where v has degree 2 (1
        neighbor) changed to a single edge.


                                                                 v            v
                                      u            u            u            u

           Figure 16 Left: loop reduction m1 ; Right: multiedge reduction m2

           Observe these reductions on Figure 16. We now prove that they do not need any additional
        guards.

        ▶ Lemma 5.20. Let G′ be G after application of Reduction m1 .             G is defended with the
        same number of guards as G′ .

        Proof. The strategy on G can be easily adapted to G′ by replacing any guard movement
        along the loop of u by not moving the guard on u, thus Γ∞              ′     ∞
                                                                          m (G ) ≤ Γm (G). At the same
        time, any strategy on G′ is applicable on G, so γm   ∞
                                                               (G) ≤ γm ∞
                                                                          (G′ ). The equality follows from
        Lemma 4.2. However, we would like the loop in u to have Property 2.
             Intuitively, to keep the properties, we could say that at any configuration where u is
        occupied the guard can be moved along the loop in any direction or to be forbidden from
        moving along it while the configuration stays the same. Formally, we can achieve the same by
                         ′
        setting SG = SG    ′ □S ′ u {α, β, γ}. We now set that T (α, β) = {(u, u)}. This creates Lu,u = α,

        Ru,u = β, and Qu,u = Ω \ {α, β}. This altered strategy holds Property 2 for the loop of u as
        the sets Lu,u , Ru,u , and Nu,u are non-empty and dominating SG because S ′ (u) dominates
          ′
        SG  ′.                                                                                           ◀

           In our case, Reduction m1 gets used after Reduction c4 is used on (b      X, b
                                                                                        0, b
                                                                                           0, b
                                                                                              0, b
                                                                                                 X) or after
        Reduction c5 is used on (bX, b
                                     0, b
                                        2, b
                                           0, b                             X, b
                                              X). It could also be used on (b     X) after Reduction c1 ;
                                                                               1, b
        but in that case we can remove the multiedge first.

        ▶ Lemma 5.21. Let G′ be G after application of Reduction m2 .             G is defended with the
        same number of guards as G′ .

        Proof. Let e1 , e2 be the two different edges {u, v} oriented as (u, v) in G. We assume that
        G′ is G with e2 removed. Lower and upper bound are clear as every move along e2 can be
        changed to a move along e1 and the strategy on G′ is applicable to G without change. The
        challenge is, again, to show that Property 2 holds for e1 and e2 in G.
            Let β ′ = S ′ (v) and α′ = Ω′ \ β. To prove the property on e1 and e2 , we will modify the
        strategy on G′ in the following way. If β ′ ̸= Ω′ , then there is a move along e1 in G′ . In that
                                ′
        case, we set SG′ = SG     ′ □β ′ {β, γ} while we alter the movements T (α, γ) to move along e2

        instead of e1 . The edge states have α ∈ Le1 , β ∈ Re1 , and γ ∈ Ne1 , and similarly for e2
        (with swapped β and γ).
            Second case is that β ′ = Ω′ while α′ ̸= Ω′ . Here, we alter the strategy such that for all
        states where u is not occupied, we move the guard from v to u. This makes it so that v is
        occupied in states α which we now split into α1 and α2 in the same way as in the previous
        case.
V. Blažej, J. M. Křišťan, and T. Valla                                                                                 XX:33


    The last case is β ′ = Ω′ while α′ ̸= Ω′ . Here we set SG′ = SG         ′
                                                                              ′ □Ω′ {α1 , α2 , α3 } and

setting T ({α1 , α2 }) = {(u, v), (v, u)}, i.e., transitioning along e1 and e2 in opposite directions.
Also T (α1 , α3 ) and T (α2 , α3 ) have all guards stationary. This makes edge states as α1 ∈ Le1 ,
α2 ∈ Re1 , and α3 ∈ Ne1 while the exact same edge states work for e2 .
    In all the cases the edge states are non-empty, hence, Property 2 holds for e1 and e2 after
Reduction m2 .                                                                                        ◀

            β ′ v m2 β γ                      Ω            α1 α2                Ω                Ω
                                                                                    e1      e1       e2
            α′ u     α                        α′            Ω                  Ω             Ω

   Figure 17 Cases of Reduction m2 . Left: There is a movement along the edge. Middle: Leaf is
permanently occupied. Right: Leaf and its neighbor are permanently occupied.


We note that in our strategy the case where v is permanently defended shall not occur.
     If we did not use Reduction m2 the number of constant size leaf cycle reductions would be
significantly bigger. It gets used after reduction of (b        X, b
                                                                   0, b
                                                                      1, b      X, b
                                                                         X) or (b  1, b
                                                                                      1, b           X, b
                                                                                         X) by c1 , (b  2, b
                                                                                                           1, b
                                                                                                              X) by
c2 , (b
      X, b
         2, b
            2, b
               X) by c3 , (b
                           X, b
                              0, b
                                 0, b
                                    0, b
                                       0, b      X, b
                                          X) or (b  0, b
                                                       0, b
                                                          0, b
                                                             2, b
                                                                X) by c4 , (bX, b
                                                                                0, b
                                                                                   0, b
                                                                                      2, b
                                                                                         0, b      X, b
                                                                                            X) or (b  0, b
                                                                                                         2, b
                                                                                                            0, b
                                                                                                               2, b
                                                                                                                  X)
by c5 . Without Reduction m2 each of these cases would have to be analyzed separately.

5.4.2      Constant Size Leaf Cycle Reductions
By Lemma 5.17 the last cases that have to be resolved are covered by the following reductions.
See Table 3 for accompanying lower bound and upper bound proof illustrations. Also see
Figure 9 for diagram of notions used within proofs of these reductions.

▶ Reduction 12. r1 (b
                    X, b
                       0, b  X) → (b
                          0, b     1) + 0

▶ Reduction 13. r2 (b
                    X, b
                       0, b  X) → (b
                          2, b     1) + 1

▶ Reduction 14. r3 (b
                    X, b
                       0, b
                          0, b  X) → (b
                             2, b     2) + 1

▶ Reduction 15. r4 (b
                    X, b
                       2, b
                          0, b  X) → (b
                             2, b     2) + 2

▶ Reduction 16. r5 (b
                    X, b
                       2, b
                          0, b
                             0, b  X) → (b
                                2, b     2) + 2

   Now we proceed to show correctness of these reductions. First group consists of reductions
where a leaf cycle is reduced to b   1 vertex u and its leaf v. The vertices of the expended leaf
cycle are denoted by u, u1 , u2 , . . . , un−1 , u.

▶ Lemma 5.22. Let G′ be G after application of Reduction r1 . G is defended with the same
number of guards as G′ .

Proof. Using Observation 4.3 to identify u2 with u1 then using Reduction m2 results in
lower bound of 0.
    For the upper bound, we first expand {u, v} to multiedges e1 and e2 as per Reduction m2 .
Then we take G′ and change it to G by splitting v into two vertices u1 and u2 . We create β by
substituting all occurrences of v in P (β ′ ) with u1 , and create γ by substituting all occurrences
of v in P (γ ′ ) with u2 . The transition between them becomes T (β, γ) = {(u1 , u2 )}. The
strategy is interface equivalent as the strategy did not change states or transitions of the
interface.
    We set Lu1 ,u2 = Nu,u1 , Ru1 ,u2 = Nu,u1 , and Nu1 ,u2 = Lu,u1 so the new edge {u1 , u2 }
holds Property 2 and the strategy for G holds Property 3.
XX:34   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


           Table 3 List of constant component reductions; thick red edges do not hold Property 2.

         Reduction                 Lower bound                                  Upper bound
                          v        v   −0 u                         β′ v        β ′ γ ′ +0            β               γ
                                           1           u2               ′
             r1           u       u                u               α u          α′                        α
                                                                                                                          γ
                          v        v   −1 u                         β′ v        β ′ γ ′ +1            β
                                           1           u2                                                             Ω
             r2           u       u                u               α′ u         α′                        α
                                              u2                                     γ                        γ       β
                                                                                             β
                                       −1 u1                R3   u1 u2 +1 α                       α
                                                                                         Ω
                                                       u3        α′ β ′                                           Ω
             r3           u       u                u                u                    Ω            Ω
                                              u2                                 γ       β        α               γ       β
                                                                     +1
                                       R1                   R3   u1 u2 α
                                            u1         u3                            Ω                Ω               Ω
             r4           u       u    −2          u                u       Ω                +1           Ω
                                            u2     u3                       α        γβ           α γ1            γ2 β
                                       R1                        u1 u2
                                                            R4
                                            u1         u4                                             Ω               Ω
             r5           u       u    −2                           u +2                 +0                   Ω



                                   ∞         ∞
           No guard was added so γm  (G) ≤ γm  (G′ ) and by Lemma 4.2 we get that G is defended
                                           ′
        with the same number of guards as G .                                                 ◀

           We recall that by Ri we denote all leaves adjacent to ui .

        ▶ Lemma 5.23. Let G′ be G after application of Reduction r2 . G is defended with 1 more
        guard than G′ .

        Proof. Using Observation 4.8 on {u2 } ∪ R2 then using Reduction m2 results in lower bound
        of 1.
            We do the same expansion as in the proof of Lemma 5.22. After that, we use Lemma 4.33
        to add leaves R2 to u2 while using one extra guard to defend it. Graph holds Property 3 by
        the same argument as in the proof of Lemma 5.22. We added one extra guard which results
            ∞         ∞
        in γm (G) ≤ γm  (G′ ) + 1 and by Lemma 4.2 we get that G is defended with one more guard
        than G′ .                                                                               ◀

            We now prove correctness of the other three cases. The reduced graph G′ now consists of
                 2 vertex u (and its leaves). The partial labelled strategy on G′ has states α′ and
        a single b
        β that defend the two leaves adjacent to u. Also, let δ ′ = Ω′ \ (α′ ∪ β ′ ), which may be an
         ′

        empty set.

        ▶ Lemma 5.24. Let G′ be G after application of Reduction r3 . G is defended with 1 more
        guard than G′ .

        Proof. Using Observation 4.8 on u3 and one of its leaves, identifying u2 with u using
        Observation 4.3, and using Reductions m1 and m2 to remove loops and multiedges results in
        lower bound of 1.
V. Blažej, J. M. Křišťan, and T. Valla                                                                          XX:35


    For the upper bound, let u1 and u3 be the two leaves adjacent to u in G′ . Let α′ = S ′ (u1 )
and β ′ = S ′ (u3 ). We make SG′ = SG            ′
                                                   ′ □β ′ {β, γ}.   Now we expand the graph G′ by
first applying Lemma 4.33 on u3 , adding 2 new leaves to it using one additional guard.
Next, we add a vertex u2 while connecting it to u1 and u3 and we move γ from R3 to
u2 which is easy as u2 is a neighbor of u3 . The only major change in transitions is that
T (α, γ) = {(u1 , u2 ), (u, u), (u3 , u3 )} instead of {(u1 , u), (u, u3 ), (u3 , u2 )}. No other transitions
change, and u behaves the same, so the exchanged graphs are interface equivalent. See
Figure 18 for strategy SG .
                                       γ       β                                  γ       β
                    α                                         α
                      β        α                              β     δ    α
                    γ                      Ω                  γ                       Ω
                                   Ω                                          δ
   Figure 18 Strategy for (b
                           X, b
                              0, b
                                 0, b
                                    2, b
                                       X) leaf cycle

    We note that each is traversed at some point and that α ∈ Nu2 ,u3 , β ∈ Nu1 ,u2 , and
γ ∈ Nu,u1 so these edges hold Property 2 and the strategy for G holds Property 3. The edge
{u, u3 } does not need to hold the property as it is a special case tackled in Lemma 5.27.
                  ∞         ∞
    We got that γm  (G) ≤ γm  (G′ ) + 1 and by Lemma 4.2 we get that G is defended with one
more guard than G′ .                                                                       ◀

▶ Lemma 5.25. Let G′ be G after application of Reduction r4 . G is defended with 2 more
guards than G′ .
Proof. Using Observation 4.8 first on {u1 , v1 } where v1 ∈ R1 , then again on {u3 , v3 } where
v3 ∈ R3 , identifying u2 with u using Observation 4.3, and using Reductions m1 and m2 to
remove loops and multiedges results in lower bound of 2.
   For upper bound, repeat exactly the expansion from Lemma 5.24 on G′ which uses
one extra guard. Continue by applying Lemma 4.33 on u1 which adds the leaves R1 using
one extra guard while returning the defending labelled strategy on G. The properties for
edges {u1 , u2 }, {u2 , u3 }, and interface equivalency still hold from Lemma 5.24. However,
we can split γ into two states γ1 and γ2 which dictates whether T (γi , δ) traverses through
{(u2 , u1 ), (u1 , u)} or {(u2 , u3 ), (u3 , u)}. This ensures Property 3 for {u, u1 } and {u, u3 } as
                                                                                ∞          ∞
former cannot be traversed from γ2 and latter from γ1 . Hence, we have γm          (G) ≤ γm  (G′ ) + 2
                                                                                      ′
and by Lemma 4.2 we get that G is defended with two more guards than G .                            ◀

▶ Lemma 5.26. Let G′ be G after application of Reduction r5 . G is defended with 2 more
guards than G′ .
Proof. Using Observation 4.8 first on {u1 , v1 } where v1 ∈ R1 , then again on {u4 , v4 } where
v4 ∈ R4 , and last identifying u2 and u3 with u using Observation 4.3 results in lower bound
of 2.
    For upper bound, repeat exactly the expansion from Lemma 5.25 on G′ which uses two
extra guards (we do not use part of the proof which proved the property). Then we make
          ′                                                                        ′
SG′ = SG    ′ □S ′ (u2 ) {γ1 , γ2 }, i.e., splitting γ into γ1 and γ2 . We expand G to G by splitting

u2 into u2 and u3 (while renaming u3 to u4 ). We preserve a guard of γ1 on u2 and γ2 on u3 .
Transition between them will be T (γ1 , γ2 ) = {(u2 , u3 ), (u, u)}. This is interface equivalent.
See Figure 19 for strategy SG .
    We have Property 3 as each edge is traversed and {u1 , u2 } cannot be traversed from γ2 ,
{u2 , u3 } from α, and {u3 , u4 } cannot be traversed from γ1 . We note that the other two cycle
XX:36   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


                        α γ1      γ2 β             α         α γ1       γ2 β                     α γ1      γ2 β
          α β                                    β                                   α γ2
          γ1 γ2                                  γ1     δ                            β γ1
                           Ω        Ω            γ2             Ω        Ω                         Ω         Ω
                                Ω                                   δ
             Figure 19 Strategy for (b
                                     X, b
                                        2, b
                                           0, b
                                              0, b
                                                 2, b
                                                    X) leaf cycle


        edges {u, u1 } and {u, u4 } are part of the exception which is tackled in Lemma 5.27. Hence,
                  ∞         ∞
        we have γm  (G) ≤ γm   (G′ ) + 2 and by Lemma 4.2 we get that G is defended with two more
                        ′
        guards than G .                                                                           ◀

             Now we tackle the exception in Property 3 which influences Reductions r3 and r5 .

        ▶ Lemma 5.27. The order of reductions can be changed so that in a (b           X, b
                                                                                          0, b
                                                                                             0, b
                                                                                                2, b
                                                                                                   X) or
         X, b
        (b  2, b
               0, b
                  0, b
                     2, b
                        X) leaf cycle Property 2 is not required for edges that connect a b X and a b  2
        vertex.

        Proof. Let us label by e an edge which connects a b        X and a b   2 vertex. Reductions which
        require the Property 2 on an edge are Reductions c1 , c4 , and c5 . If e is not a result of any of
        these reductions then there is no need for e to hold Property 2. Otherwise, let us analyze
        the cases separately.
           Reduction c1 resulted in e – before reduction we had (b           X, b1, b
                                                                                    2, . . . ) where we can use
           Reduction c2 instead. This results in (X, 2, . . . ) without needing the property for e.
                                                   b  b
           Reduction c4 resulted in e – before reduction we had (b       X, b
                                                                            0, b
                                                                               0, b
                                                                                  0, b
                                                                                     2, b0, b0, [b
                                                                                                 2, ] b
                                                                                                      X). Hence, we
           may use Reduction c5 instead. This results in (b    X, b
                                                                  0, b
                                                                     0, b
                                                                        0, [b
                                                                            2, ] b
                                                                                 X) where e has the property.
           Reduction c5 resulted in e – before reduction we had (b       X, b
                                                                            0, b2, b
                                                                                   0, b
                                                                                      2, b0, b0, [b
                                                                                                  2, ] b
                                                                                                       X) so we may
           use Reduction c5 on the second 2 vertex instead. This results in (X, 0, 2, b
                                            b                                          b    b  b  0, [b    X) where e
                                                                                                      2, ] b
           has the property.
        We used other reductions to avoid reaching these leaf components by reductions that would
        require Property 2. The first described case can be used at any point. The last two described
        cases are used on constant leaf components and as the result is different, it follows that their
        edges hold the property.                                                                                   ◀

           This concludes the constant component reductions which together with cycle components
        and approach described in Section 5.1 give us a polynomial algorithm to solve m-Eternal
        Domination.


         6       Future Work
        The presented tools could be useful in a future study of the m-Eternal Domination on
        different graph classes. For instance, grids of size {3, 5} × n were extensively studied [13, 14].
        We believe it would interesting to see to which extent the tools could by applied in study of
        grids of less restricted dimensions.
            Another noteworthy class of graphs are the so called dually chordal graphs, for which
        many domination related problems are polynomial time solvable. It would be interesting to
        see whether m-Eternal Domination remains polynomial time solvable as well.
            Furthermore, the computational complexity of the decision variant of the m-eternal
        domination problem is still mostly unknown as mentioned in the introduction. It remains
        open whether the problem is in PSPACE and whether it is PSPACE-hard.
V. Blažej, J. M. Křišťan, and T. Valla                                                             XX:37


     References
 1   Václav Blažej, Jan Matyáš Křisťan, and Tomáš Valla. On the m-eternal domination number
     of cactus graphs. In Reachability Problems - 13th International Conference, RP 2019, volume
     11674 of Lecture Notes in Computer Science, pages 33–47. Springer, 2019.
 2   Andrei Braga, Cid C. de Souza, and Orlando Lee. The eternal dominating set problem for
     proper interval graphs. Information Processing Letters, 115(6):582–587, 2015.
 3   Alewyn P. Burger, Ernest J. Cockayne, W. R. Gründlingh, Christina M. Mynhardt, Jan H.
     van Vuuren, and Wynand Winterbach. Infinite order domination in graphs. Journal of
     Combinatorial Mathematics and Combinatorial Computing, 50:179–194, 2004.
 4   Stephen Finbow, Margaret-Ellen Messinger, and Martin F. van Bommel. Eternal domination
     on 3 × n grid graphs. Australasian Journal of Combinatorics, 61:156–174, 2015.
 5   Wayne Goddard, Sandra M. Hedetniemi, and Stephen T. Hedetniemi. Eternal security in
     graphs. Journal of Combinatorial Mathematics and Combinatorial Computing, 52:169–180,
     2005.
 6   Frank Harary. Graph Theory. Addison-Wesley Publishing Company, Inc., 1969.
 7   Michael A. Henning and William F. Klostermeyer. Trees with large m-eternal domination
     number. Discrete Applied Mathematics, 211:79–85, October 2016.
 8   Fionn Mc Inerney, Nicolas Nisse, and Stéphane Pérennes. Eternal domination: D-dimensional
     cartesian and strong grids and everything in between. Algorithmica, 83(5):1459–1492, feb
     2021.
 9   William F. Klostermeyer and Gary MacGillivray. Eternal dominating sets in graphs. Journal
     of Combinatorial Mathematics and Combinatorial Computing, 68:97–111, February 2009.
10   William F. Klostermeyer and Gary MacGillivray. Eternal domination in trees. CoRR, 2021.
     arXiv preprint arXiv:2112.03107.
11   William F. Klostermeyer and Christina M. Mynhardt. Protecting a graph with mobile guards.
     Applicable Analysis and Discrete Mathematics, 10, 07 2014.
12   William F. Klostermeyer and Christina M. Mynhardt. Domination, eternal domination and
     clique covering. Discussiones Mathematicae Graph Theory, 35(2):283, 2015.
13   Margaret-Ellen Messinger. Closing the gap: Eternal domination on 3 x n grids. Contributions
     to Discrete Mathematics, Vol 12:No 1 (2017), 2017.
14   Christopher M. van Bommel and Martin F. van Bommel. Eternal domination numbers of
     5 × n grid graphs. Journal of Combinatorial Mathematics and Combinatorial Computing,
     97:83–102, 2016.


 A     Complete Strategies
                                                                     ′
We note that if the strategy SG was a complete graph, then strategy SG created by the
application of Lemma 4.37 is also a complete graph.

▶ Property 4. A partial labelled strategy B = (G, SG , P, T , R) is complete if SG is a complete
graph, i.e., there is {α, β} ∈ F for every α, β ∈ Ω.

   We note that there are graphs where every optimal strategy is not complete, see Ap-
pendix B for such an example. Complete strategies can be effectively pruned to contain at
most |V (G)| states in the following way.

▶ Lemma A.1. For any complete defending labelled strategy of cardinality k with the minimum
number of vertices of SG it holds |V (SG )| ≤ |V (G)| − k + 1.

Proof. Pick an arbitrary complete defending strategy SG which uses k guards. For each
v ∈ V (G) we shall pick one state αv ∈ V (SG ) such that v ∈ P (α). First, pick any α ∈ V (SG )
and assign it as state to each v ∈ P (α). Then, for every v ∈ V (G) \ P (α) assign αv ∈ S(v)
XX:38   Computing m-eternal Domination Number of Cactus Graphs in Linear Time


        as its state. We just picked |V (G)| − k + 1 states such that they form a strategy where every
        pair of states is traversable and which is defending as it covers all the vertices of G.    ◀

            Similar to completeness of a strategy we may talk about the graph class of SG to describe
        its properties.

         B      Non-complete Strategy
        ▶ Observation B.1. An optimal m-Eternal Domination strategy on 5 × 5 grid uses at least 7
        guards.

        Proof. Let us denote vertices of the grid by ui,j where 1 ≤ i, j ≤ 5.
            First, we show a lower bound of 7. Assume for a contradiction that there is a defending
        strategy S6 with at most 6 guards. Any state of S6 needs to dominate all 25 vertices. There
        must exist a state C where u2,2 is occupied. In C there also must be at least one guard
        in the closed neighborhood of each corner (u1,1 , u5,1 , u1,5 , and u5,5 ). In the grid a vertex
        may dominate at most 5 vertices and a vertex on the side of the grid may dominate at most
        4 vertices. All vertices in the closed neighborhood of corners are on the side of the grid.
        Additionally, vertex which dominates u1,1 may dominate at most 2 new vertices, as u2,2
        already dominates many of vertices in its neighborhood. In total, the 6 guards of C may
        dominate at most 2 · 5 + 3 · 4 + 2 = 24, a contradiction.                                     ◀

            The upper bound can be shown by construction of a strategy, however, we have no good
        tools to show that all the strategies are not complete graphs – we found this using a full
        strategy-space search. A construction which uses 7 guards contains three states and majority
        of their reflections and rotations, see them on Figure 20. In this case, we do not show the
        strategy, as it contains roughly 20 states (depending on a slight optimization, it may be less)
        that would contain 190 transitions.




           Figure 20 The 5 × 5 grid has 19 m-eternal dominating sets. Each of the configurations can be
        expressed as a combination of rotations and reflections of exactly one of these 3 basic configurations.
        Each of the 19 configurations is necessary for the strategy and can move into at most 12 other states.


==> notes.txt <==
článek
* Abstrakt
* Definice
* Algoritmus
    * Pomocná lemmata
        * Základní boundy
        * Trhání listů / cyklů z kaktusu
        * Theorem 3. (nyní)
    * Redukce (Popis, Důkazy, Definice, Obrázky)
        * Trhání listových cyklů
            * důkaz
                * lower bound
                * upper bound (lemma 4.-6.)
                * 3k+1 (theorem 3), 3k+2 a 3k (spojit?) doladit!
        * Trhání leaf noose
            * důkaz (Theorem 7 + lemma 8)
        * zobecněná stromová redukce (plus c_3)
            * popis
            * důkaz (lemma 7)
    * Lineární implementace
        * Definice (block-cut tree)
        * Pseudokód

todočka:
* důkaz pro trhání listů
    * navrhnout strukturu důkazu
    * použít theorem 3. pokud možno
* důkaz pro leaf noose
* důkazy pro zobecněné stromové redukce



- high level popis, na stranku, jak veci funguji
- Theorem 4, znacka pro indukovany graf + pridane hrany
    - Kaligraf. K s dolnim indexem grafu = mnozina vsech m-eternal dominating setu
- Co znamena vertices with one clique attached

